Multi-Player Resource-Sharing Games with Fair Reward Allocation

This paper considers an online multi-player resource-sharing game with bandit feedback. Multiple players choose from a finite collection of resources in a time slotted system. In each time slot, each resource brings a random reward that is equally divided among the players who choose it. The reward vector is independent and identically distributed over the time slots. The statistics of the reward vector are unknown to the players. During each time slot, for each resource chosen by the first player, they receive as feedback the reward of the resource and the number of players who chose it, after the choice is made. We develop a novel Upper Confidence Bound (UCB) algorithm that learns the mean rewards using the feedback and maximizes the worst-case time-average expected reward of the first player. The algorithm gets within $\mathcal{O}(\log(T)/\sqrt{T})$ of optimality within $T$ time slots. The simulations depict fast convergence of the learnt policy in comparison to the worst-case optimal policy.

==> CSV/band_r1.csv <==
0.1,0.00151,59857.38518,0.6,0.0022,0.19966,0.19958,0.19932,0.20008,0.19916,0,0.2,0.2,0.2,0.2,0.2,0.26120863175776415
0.2,0.00164,59844.61744,0.6,0.00287,0.20021,0.19953,0.19864,0.19964,0.19912,0,0.2,0.2,0.2,0.2,0.2,0.26120863175776415
0.3,0.00201,59808.33815,0.6,0.00519,0.19893,0.19906,0.19854,0.19943,0.19885,0,0.2,0.2,0.2,0.2,0.2,0.26120863175776415
0.4,0.00252,59760.42426,0.6,0.00989,0.1985,0.19829,0.19714,0.19743,0.19875,0,0.2,0.2,0.2,0.2,0.2,0.26120863175776415
0.5,0.00404,59645.84971,0.6,0.03301,0.19226,0.19414,0.1933,0.19374,0.19355,0,0.2,0.2,0.2,0.2,0.2,0.26120863175776415
0.6,0.00036,59960.6737,0.6,0.24181,0.15205,0.15164,0.15131,0.15202,0.15118,0.16667,0.16667,0.16667,0.16667,0.16667,0.16667,0.26120863175776415
0.7,0.00086,62132.09491,0.6222,0.21786,0.15592,0.15593,0.15661,0.15655,0.15713,0.22195,0.15561,0.15561,0.15561,0.15561,0.15561,0.26120863175776415
0.8,0.0009,63908.0063,0.64,0.1973,0.16088,0.16115,0.16029,0.16032,0.16005,0.20001,0.16,0.16,0.16,0.16,0.16,0.26120863175776415
0.9,0.00074,65370.57475,0.65454,0.18167,0.16368,0.16348,0.16329,0.16477,0.16311,0.18184,0.16363,0.16363,0.16363,0.16363,0.16363,0.26120863175776415
1.0,0.00106,66588.99164,0.66667,0.16768,0.16707,0.16629,0.1652,0.16721,0.16655,0.16667,0.16667,0.16667,0.16667,0.16667,0.16667,0.26120863175776415
1.1,0.00064,67610.90656,0.67692,0.15381,0.16862,0.1692,0.16945,0.16968,0.16925,0.15388,0.16922,0.16922,0.16922,0.16922,0.16922,0.26176831589367944
1.2,0.00066,68493.69619,0.68571,0.14436,0.1714,0.17099,0.17094,0.17116,0.17115,0.14293,0.17141,0.17141,0.17141,0.17141,0.17141
1.3,0.00063,69259.1658,0.69333,0.13564,0.17306,0.17294,0.17282,0.17301,0.17253,0.13337,0.17333,0.17333,0.17333,0.17333,0.17333
1.4,0.00055,69937.49722,0.7,0.12772,0.17472,0.17489,0.17405,0.1744,0.17423,0.16667,0.16667,0.16667,0.16667,0.16667,0.16667
1.5,0.00327,71089.24119,0.71427,0.28205,0.14286,0.14378,0.14403,0.14368,0.14361,0.28538,0.14292,0.14292,0.14292,0.14292,0.14292
1.6,0.00345,72381.45899,0.72727,0.27837,0.14458,0.14455,0.14474,0.14375,0.14401,0.27269,0.14546,0.14546,0.14546,0.14546,0.14546
1.7,0.00335,73587.52541,0.73912,0.26924,0.14659,0.14613,0.14631,0.14538,0.14634,0.2609,0.14782,0.14782,0.14782,0.14782,0.14782
1.8,0.00279,74710.1588,0.75,0.2596,0.14801,0.14819,0.14722,0.14831,0.14867,0.25,0.15,0.15,0.15,0.15,0.15
1.9,0.00262,75742.18111,0.76,0.24964,0.15011,0.14915,0.15009,0.15083,0.15017,0.23999,0.152,0.152,0.152,0.152,0.152
2.0,0.00212,76707.06273,0.76922,0.24116,0.15173,0.1511,0.1515,0.15203,0.15248,0.23085,0.15383,0.15383,0.15383,0.15383,0.15383
2.1,0.00187,77597.29767,0.77777,0.23241,0.15324,0.15391,0.15247,0.15426,0.1537,0.22227,0.15555,0.15555,0.15555,0.15555,0.15555
2.2,0.00119,78436.47216,0.78571,0.22448,0.15489,0.15546,0.1551,0.15492,0.15515,0.21435,0.15713,0.15713,0.15713,0.15713,0.15713
2.3,0.00095,79203.33191,0.7931,0.21736,0.15638,0.15658,0.15686,0.15654,0.15629,0.20707,0.15859,0.15859,0.15859,0.15859,0.15859
2.4,0.00063,79933.29002,0.8,0.21113,0.15728,0.15759,0.15776,0.15775,0.15849,0.20044,0.15991,0.15991,0.15991,0.15991,0.15991
2.5,0.00472,80625.6144,0.81081,0.20624,0.15895,0.15924,0.15735,0.15935,0.15887,0.32417,0.13517,0.13517,0.13517,0.13517,0.13517
2.6,0.0047,81655.12485,0.82105,0.29033,0.14158,0.1417,0.14143,0.1431,0.14187,0.31579,0.13684,0.13684,0.13684,0.13684,0.13684
2.7,0.00448,82644.63033,0.83077,0.30576,0.13962,0.13802,0.13894,0.13826,0.1394,0.30768,0.13846,0.13846,0.13846,0.13846,0.13846
2.8,0.00389,83599.20943,0.84,0.30593,0.13872,0.1383,0.13896,0.13915,0.13895,0.29997,0.14001,0.14001,0.14001,0.14001,0.14001
2.9,0.00362,84518.52681,0.84878,0.30304,0.13927,0.13855,0.1394,0.13972,0.14002,0.29269,0.14146,0.14146,0.14146,0.14146,0.14146
3.0,0.00309,85393.59508,0.85712,0.29755,0.14078,0.14086,0.14034,0.1401,0.14037,0.28586,0.14283,0.14283,0.14283,0.14283,0.14283
3.1,0.00269,86232.28,0.8651,0.2924,0.1413,0.14119,0.14188,0.14189,0.14135,0.27917,0.14417,0.14417,0.14417,0.14417,0.14417
3.2,0.00248,87037.36793,0.87271,0.28667,0.14363,0.1422,0.1419,0.14201,0.14358,0.27292,0.14542,0.14542,0.14542,0.14542,0.14542
3.3,0.00193,87807.65832,0.87997,0.28073,0.14348,0.14393,0.144,0.1442,0.14366,0.26711,0.14658,0.14658,0.14658,0.14658,0.14658
3.4,0.00164,88542.31148,0.88695,0.27629,0.14576,0.14452,0.14379,0.1449,0.14473,0.26094,0.14781,0.14781,0.14781,0.14781,0.14781
3.5,0.0011,89259.41147,0.8936,0.27015,0.14664,0.14557,0.14531,0.14572,0.14661,0.25584,0.14883,0.14883,0.14883,0.14883,0.14883
3.6,0.00069,89940.66985,0.9,0.2657,0.1468,0.14763,0.14665,0.14653,0.1467,0.25068,0.14986,0.14986,0.14986,0.14986,0.14986
3.7,0.0028,90591.1656,0.90877,0.25985,0.14752,0.14775,0.14816,0.14842,0.1483,0.35088,0.12982,0.12982,0.12982,0.12982,0.12982
3.8,0.00464,91274.38705,0.91724,0.26259,0.14778,0.1479,0.14743,0.14751,0.14678,0.34483,0.13103,0.13103,0.13103,0.13103,0.13103
3.9,0.00451,92095.29889,0.92542,0.31251,0.13815,0.1368,0.13709,0.13797,0.13748,0.33898,0.1322,0.1322,0.1322,0.1322,0.1322
4.0,0.0045,92906.58202,0.93333,0.32465,0.13529,0.13465,0.13451,0.13639,0.13451,0.3333,0.13334,0.13334,0.13334,0.13334,0.13334
4.1,0.00387,93706.64142,0.94098,0.33065,0.13353,0.13352,0.13404,0.1341,0.13417,0.32787,0.13443,0.13443,0.13443,0.13443,0.13443
4.2,0.00349,94481.11976,0.94839,0.32994,0.1337,0.13377,0.13491,0.1343,0.13339,0.32258,0.13548,0.13548,0.13548,0.13548,0.13548
4.3,0.00303,95236.22833,0.95555,0.32826,0.13429,0.13467,0.13442,0.1348,0.13355,0.31745,0.13651,0.13651,0.13651,0.13651,0.13651
4.4,0.0028,95971.64892,0.9625,0.32534,0.13442,0.13422,0.13492,0.13603,0.13507,0.3125,0.1375,0.1375,0.1375,0.1375,0.1375
4.5,0.00232,96687.71955,0.96923,0.32254,0.13523,0.1357,0.13554,0.13582,0.13517,0.30771,0.13846,0.13846,0.13846,0.13846,0.13846
4.6,0.00193,97379.27065,0.97576,0.31851,0.13623,0.13592,0.13554,0.13712,0.13669,0.30304,0.13939,0.13939,0.13939,0.13939,0.13939
4.7,0.00155,98055.74789,0.98209,0.31435,0.13755,0.13677,0.13663,0.13699,0.13772,0.29851,0.1403,0.1403,0.1403,0.1403,0.1403
4.8,0.00111,98713.07793,0.98823,0.3112,0.13776,0.13796,0.13836,0.13734,0.13738,0.29413,0.14117,0.14117,0.14117,0.14117,0.14117
4.9,0.00076,99350.9531,0.9942,0.30696,0.13787,0.13963,0.13814,0.13895,0.13845,0.28986,0.14203,0.14203,0.14203,0.14203,0.14203
5.0,0.00033,99971.61462,1.0,0.30281,0.14014,0.13925,0.13887,0.14027,0.13866,0.28582,0.14284,0.14284,0.14284,0.14284,0.14284
5.1,0.01422,100576.33285,1.02,0.3002,0.14017,0.14046,0.13988,0.13963,0.13966,1.0,0,0,0,0,0
5.2,0.02833,101164.13366,1.04,0.29608,0.14031,0.14106,0.14158,0.14075,0.14021,1.0,0,0,0,0,0
5.3,0.04142,101847.72334,1.06,0.31221,0.13083,0.12315,0.14729,0.13611,0.15041,1.0,0,0,0,0,0
5.4,0.04241,103793.42853,1.08,0.47139,0.1,0.09089,0.10394,0.10755,0.12622,1.0,0,0,0,0,0
5.5,0.03608,106377.36846,1.1,0.64026,0.07142,0.06941,0.07687,0.07259,0.06945,1.0,0,0,0,0,0

==> CSV/band_r3.csv <==
0.1,0.00042,899577.28835,0.9,0.00185,0.59953,0.59986,0.59949,0.59983,0.59945,0,0.6,0.6,0.6,0.6,0.6,0.17508,0.02385
0.2,0.00063,899365.759,0.9,0.00571,0.59924,0.5984,0.59906,0.59896,0.59862,0,0.6,0.6,0.6,0.6,0.6,0.17508,0.02392
0.3,0.00009,899907.6772,0.9,0.28263,0.54355,0.54351,0.54401,0.54323,0.54307,0.29986,0.54003,0.54003,0.54003,0.54003,0.54003,0.17508,0.02399
0.4,0.0012,921879.95659,0.92308,0.22025,0.55612,0.55543,0.55606,0.5562,0.55594,0.23076,0.55385,0.55385,0.55385,0.55385,0.55385,0.17508,0.02405
0.5,0.00165,935847.34067,0.9375,0.18132,0.56433,0.56349,0.56352,0.56334,0.56401,0.18753,0.56244,0.56244,0.56253,0.56253,0.56253,0.17508,0.02412
0.6,0.00138,945984.14422,0.94737,0.16832,0.56635,0.56584,0.56622,0.56677,0.56651,0.15793,0.56841,0.56841,0.56841,0.56841,0.56841,0.17508,0.02418
0.7,0.0002,962296.12005,0.9625,0.37044,0.5259,0.52589,0.52558,0.52622,0.52598,0.375,0.525,0.525,0.525,0.525,0.525,0.17508,0.02425
0.8,0.00032,977461.09579,0.97778,0.33025,0.53422,0.53417,0.53393,0.53377,0.53366,0.33333,0.53333,0.53333,0.53333,0.53333,0.53333,0.17508,0.02432
0.9,0.00035,989650.50674,0.99,0.29832,0.5408,0.5403,0.53989,0.54049,0.5402,0.3,0.54,0.54,0.54,0.54,0.54,0.17508,0.02438
1.0,0.0,1000000.0,1.0,0.48533,0.45227,0.46375,0.53554,0.52775,0.53537,0.5,0.5,0.5,0.5,0.5,0.5,0.17508,0.02445
1.1,0.00043,1026238.39553,1.02667,0.80226,0.43979,0.43937,0.43942,0.43982,0.43933,0.8,0.44,0.44,0.44,0.44,0.44,0.17541,0.02457
1.2,0.00038,1049617.11489,1.05,0.75372,0.44956,0.44909,0.44945,0.44912,0.44905,0.75,0.45,0.45,0.45,0.45,0.45,0.17572,0.02468
1.3,0.00031,1070279.65307,1.07059,0.71006,0.45849,0.45777,0.45807,0.45737,0.45823,0.70588,0.45882,0.45882,0.45882,0.45882,0.45882,0.17601,0.02479
1.4,0.00018,1088704.37515,1.08889,0.67132,0.4654,0.46614,0.46588,0.46552,0.46574,0.66667,0.46667,0.46667,0.46667,0.46667,0.46667,0.17628,0.0249
1.5,0.00084,1106848.71182,1.10769,0.89389,0.42167,0.42098,0.42092,0.42136,0.42117,0.92293,0.41541,0.41541,0.41541,0.41541,0.41541,0.17654,0.02501
1.6,0.00079,1128621.90725,1.12941,0.88636,0.42275,0.42304,0.42259,0.42279,0.42248,0.88229,0.42354,0.42354,0.42354,0.42354,0.42354,0.17678,0.02512
1.7,0.00062,1148676.34527,1.1493,0.85168,0.42963,0.42973,0.43008,0.42935,0.42953,0.84507,0.43099,0.43099,0.43099,0.43099,0.43099,0.17702,0.02523
1.8,0.00046,1167112.2835,1.16757,0.81779,0.43669,0.43647,0.43678,0.43611,0.43617,0.81081,0.43784,0.43784,0.43784,0.43784,0.43784,0.17724,0.02533
1.9,0.00035,1184063.3522,1.18442,0.78677,0.44245,0.44296,0.44312,0.44271,0.44199,0.77922,0.44416,0.44416,0.44416,0.44416,0.44416,0.17745,0.02543
2.0,0.00009,1199907.86165,1.2,0.75735,0.44857,0.44853,0.44866,0.44846,0.44842,0.75011,0.44998,0.44998,0.44998,0.44998,0.44998,0.17766,0.02554
2.1,0.00034,1219657.90898,1.22,0.98893,0.40194,0.40196,0.40263,0.40215,0.40239,1,0.4,0.4,0.4,0.4,0.4,0.17786,0.02564
2.2,0.00028,1239721.80067,1.24,0.99593,0.40061,0.40121,0.40095,0.40072,0.40058,1,0.4,0.4,0.4,0.4,0.4,0.17805,0.02574
2.3,0.00026,1259744.41297,1.26,0.9979,0.40036,0.40061,0.40042,0.40003,0.40068,1,0.4,0.4,0.4,0.4,0.4,0.17824,0.02584
2.4,0.00022,1279777.45941,1.28,0.99848,0.39999,0.40056,0.40043,0.40029,0.40025,1,0.4,0.4,0.4,0.4,0.4,0.17842,0.02594
2.5,0.00026,1299744.92039,1.3,0.99883,0.40029,0.40045,0.39977,0.40068,0.39998,1,0.4,0.4,0.4,0.4,0.4,0.1786,0.02604
2.6,0.0002,1319797.71597,1.32,0.99901,0.4,0.40028,0.40019,0.40008,0.40044,1,0.4,0.4,0.4,0.4,0.4,0.17877,0.02613
2.7,0.0002,1339799.58938,1.34,0.99916,0.40011,0.40034,0.40011,0.40006,0.40023,1,0.4,0.4,0.4,0.4,0.4,0.17893,0.02623
2.8,0.00023,1359769.28854,1.36,0.99924,0.40046,0.4001,0.40009,0.4004,0.39972,1,0.4,0.4,0.4,0.4,0.4,0.1791,0.02633
2.9,0.00024,1379764.56927,1.38,0.99929,0.39993,0.40026,0.40021,0.39982,0.40049,1,0.4,0.4,0.4,0.4,0.4,0.17926,0.02642
3.0,0.0002,1399795.21529,1.4,0.99937,0.39997,0.39991,0.40028,0.40013,0.40033,1,0.4,0.4,0.4,0.4,0.4,0.17941,0.02652
3.1,0.0002,1419801.12531,1.42,0.99942,0.40002,0.40015,0.40003,0.40041,0.39997,1,0.4,0.4,0.4,0.4,0.4,0.17956,0.02661
3.2,0.0002,1439797.12701,1.44,0.99946,0.39995,0.40022,0.40013,0.40012,0.40013,1,0.4,0.4,0.4,0.4,0.4,0.17971,0.02671
3.3,0.00022,1459782.44084,1.46,0.99949,0.4,0.40052,0.4,0.39997,0.40002,1,0.4,0.4,0.4,0.4,0.4,0.17986,0.0268
3.4,0.00023,1479773.96272,1.48,0.99952,0.39987,0.3999,0.40028,0.39993,0.40049,1,0.4,0.4,0.4,0.4,0.4,0.18,0.02689
3.5,0.00023,1499772.14253,1.5,0.99954,0.39999,0.40019,0.39984,0.39999,0.40045,1,0.4,0.4,0.4,0.4,0.4,0.18015,0.02699
3.6,0.00024,1519761.12066,1.52,0.99956,0.40038,0.40002,0.39986,0.40022,0.39995,1,0.4,0.4,0.4,0.4,0.4,0.18028,0.02708
3.7,0.00027,1539725.71317,1.54,0.99959,0.39986,0.40041,0.39969,0.40041,0.40003,1,0.4,0.4,0.4,0.4,0.4,0.18042,0.02717
3.8,0.00022,1559779.89777,1.56,0.99961,0.39995,0.39996,0.39995,0.4002,0.40034,1,0.4,0.4,0.4,0.4,0.4,0.18056,0.02726
3.9,0.00022,1579781.8256,1.58,0.99963,0.4,0.4001,0.40008,0.40024,0.39995,1,0.4,0.4,0.4,0.4,0.4,0.18069,0.02735
4.0,0.00026,1599740.42887,1.6,0.99964,0.40016,0.40032,0.39975,0.39974,0.40039,1,0.4,0.4,0.4,0.4,0.4,0.18082,0.02744
4.1,0.00026,1619740.76286,1.62,0.99966,0.39997,0.39959,0.40046,0.40012,0.4002,1,0.4,0.4,0.4,0.4,0.4,0.18095,0.02753
4.2,0.00028,1639723.50658,1.64,0.99967,0.39947,0.40037,0.39998,0.40009,0.40042,1,0.4,0.4,0.4,0.4,0.4,0.18107,0.02762
4.3,0.00022,1659777.75069,1.66,0.99968,0.40004,0.4,0.40022,0.39991,0.40014,1,0.4,0.4,0.4,0.4,0.4,0.1812,0.02771
4.4,0.00026,1679742.5291,1.68,0.9997,0.39974,0.40029,0.40006,0.40008,0.40012,1,0.4,0.4,0.4,0.4,0.4,0.18132,0.0278
4.5,0.00023,1699769.87118,1.7,0.9997,0.40025,0.39993,0.39985,0.40023,0.40005,1,0.4,0.4,0.4,0.4,0.4,0.18145,0.02789
4.6,0.00026,1719743.75682,1.72,0.99971,0.39965,0.39996,0.40028,0.40016,0.40023,1,0.4,0.4,0.4,0.4,0.4,0.18157,0.02798
4.7,0.00028,1739719.22389,1.74,0.99973,0.40028,0.39974,0.40011,0.39965,0.40049,1,0.4,0.4,0.4,0.4,0.4,0.18169,0.02807
4.8,0.0003,1759699.36636,1.76,0.99974,0.40011,0.40062,0.39931,0.40014,0.40008,1,0.4,0.4,0.4,0.4,0.4,0.1818,0.02815
4.9,0.00025,1779746.46655,1.78,0.99974,0.40016,0.40013,0.3996,0.4003,0.40008,1,0.4,0.4,0.4,0.4,0.4,0.18192,0.02824
5.0,0.00025,1799751.28983,1.8,0.99975,0.40031,0.40003,0.39985,0.40019,0.39987,1,0.4,0.4,0.4,0.4,0.4,0.18204,0.02833
5.1,0.00024,1819758.46744,1.82,0.99976,0.40014,0.40004,0.3998,0.40001,0.40026,1,0.4,0.4,0.4,0.4,0.4,0.18215,0.02842
5.2,0.00028,1839722.23842,1.84,0.99976,0.40028,0.40019,0.3994,0.40015,0.40022,1,0.4,0.4,0.4,0.4,0.4,0.18226,0.0285
5.3,0.00028,1859718.43199,1.86,0.99977,0.39974,0.4002,0.40051,0.40004,0.39974,1,0.4,0.4,0.4,0.4,0.4,0.18237,0.02859
5.4,0.00026,1879739.77315,1.88,0.99978,0.39963,0.40013,0.40006,0.39996,0.40045,1,0.4,0.4,0.4,0.4,0.4,0.18248,0.02868
5.5,0.00023,1899768.21544,1.9,0.99978,0.40022,0.39987,0.40018,0.3999,0.40005,1,0.4,0.4,0.4,0.4,0.4,0.18259,0.02876

==> CSV/m2r1.csv <==
0.1,0.83333,0.0,0.33333,0.33333,0.33333
0.2,0.83333,0.0,0.33333,0.33333,0.33333
0.3,0.83333,0.0,0.33333,0.33333,0.33333
0.4,0.83333,0.0,0.33333,0.33333,0.33333
0.5,0.83333,0.0,0.33333,0.33333,0.33333
0.6,0.83333,0.0,0.33333,0.33333,0.33333
0.7,0.83333,0.0,0.33333,0.33333,0.33333
0.8,0.83333,0.0,0.33333,0.33333,0.33333
0.9,0.85135,0.27027,0.24324,0.24324,0.24324
1.0,0.875,0.25,0.25,0.25,0.25
1.1,0.89535,0.23256,0.25581,0.25581,0.25581
1.2,0.91304,0.21739,0.26087,0.26087,0.26087
1.3,0.92857,0.20408,0.26531,0.26531,0.26531
1.4,0.94231,0.19231,0.26923,0.26923,0.26923
1.5,0.95455,0.18182,0.27273,0.27273,0.27273
1.6,0.96552,0.17241,0.27586,0.27586,0.27586
1.7,0.97541,0.16393,0.27869,0.27869,0.27869
1.8,0.98437,0.15625,0.28125,0.28125,0.28125
1.9,0.99254,0.14925,0.28358,0.28358,0.28358
2.0,1.0,0.35463,0.21512,0.21512,0.21512
2.1,1.05,1.0,0.0,0.0,0.0
2.2,1.1,1.0,0.0,0.0,0.0
2.3,1.15,1.0,0.0,0.0,0.0
2.4,1.2,1.0,0.0,0.0,0.0
2.5,1.25,1.0,0.0,0.0,0.0
2.6,1.3,1.0,0.0,0.0,0.0
2.7,1.35,1.0,0.0,0.0,0.0
2.8,1.4,1.0,0.0,0.0,0.0
2.9,1.45,1.0,0.0,0.0,0.0
3.0,1.5,1.0,0.0,0.0,0.0
3.1,1.55,1.0,0.0,0.0,0.0
3.2,1.6,1.0,0.0,0.0,0.0
3.3,1.65,1.0,0.0,0.0,0.0
3.4,1.7,1.0,0.0,0.0,0.0

==> CSV/m2r3.csv <==
0.1,1.5,0.0,1.0,1.0,1.0
0.2,1.5,0.0,1.0,1.0,1.0
0.3,1.5,0.0,1.0,1.0,1.0
0.4,1.5,0.0,1.0,1.0,1.0
0.5,1.5,0.80991,0.73003,0.73003,0.73003
0.6,1.6,1.0,0.66667,0.66667,0.66667
0.7,1.69355,0.96774,0.67742,0.67742,0.67742
0.8,1.76471,0.88235,0.70588,0.70588,0.70588
0.9,1.82432,0.81081,0.72973,0.72973,0.72973
1.0,1.875,0.75,0.75,0.75,0.75
1.1,1.9186,0.69767,0.76744,0.76744,0.76744
1.2,1.95652,0.65217,0.78261,0.78261,0.78261
1.3,1.9898,0.61224,0.79592,0.79592,0.79592
1.4,2.03333,1.0,0.66667,0.66667,0.66667
1.5,2.08333,1.0,0.66667,0.66667,0.66667
1.6,2.13333,1.0,0.66667,0.66667,0.66667
1.7,2.18333,1.0,0.66667,0.66667,0.66667
1.8,2.23333,1.0,0.66667,0.66667,0.66667
1.9,2.28333,1.0,0.66667,0.66667,0.66667
2.0,2.33333,1.0,0.66667,0.66667,0.66667
2.1,2.38333,1.0,0.66667,0.66667,0.66667
2.2,2.43333,1.0,0.66667,0.66667,0.66667
2.3,2.48333,1.0,0.66667,0.66667,0.66667
2.4,2.53333,1.0,0.66667,0.66667,0.66667
2.5,2.58333,1.0,0.66667,0.66667,0.66667
2.6,2.63333,1.0,0.66667,0.66667,0.66667
2.7,2.68333,1.0,0.66667,0.66667,0.66667
2.8,2.73333,1.0,0.66667,0.66667,0.66667
2.9,2.78333,1.0,0.66667,0.66667,0.66667
3.0,2.83333,1.0,0.66667,0.66667,0.66667
3.1,2.88333,1.0,0.66667,0.66667,0.66667
3.2,2.93333,1.0,0.66667,0.66667,0.66667
3.3,2.98333,1.0,0.66667,0.66667,0.66667
3.4,3.03333,1.0,0.66667,0.66667,0.66667

==> CSV/m3r1.csv <==
0.1,0.66667,0,0.33333,0.33333,0.33333
0.2,0.66667,0,0.33333,0.33333,0.33333
0.3,0.66667,0,0.33333,0.33333,0.33333
0.4,0.66667,0,0.33333,0.33333,0.33333
0.5,0.66667,0,0.33333,0.33333,0.33333
0.6,0.66667,0,0.33333,0.33333,0.33333
0.7,0.67742,0.32258,0.22581,0.22581,0.22581
0.8,0.70588,0.29412,0.23529,0.23529,0.23529
0.9,0.72973,0.27027,0.24324,0.24324,0.24324
1.0,0.75,0.25,0.25,0.25,0.25
1.1,0.76744,0.23256,0.25581,0.25581,0.25581
1.2,0.78261,0.21739,0.26087,0.26087,0.26087
1.3,0.79592,0.20408,0.26531,0.26531,0.26531
1.4,0.80769,0.19231,0.26923,0.26923,0.26923
1.5,0.81818,0.18182,0.27273,0.27273,0.27273
1.6,0.82759,0.17241,0.27586,0.27586,0.27586
1.7,0.83951,0.37037,0.20988,0.20988,0.20988
1.8,0.85714,0.35714,0.21429,0.21429,0.21429
1.9,0.87356,0.34483,0.21839,0.21839,0.21839
2.0,0.88889,0.33333,0.22222,0.22222,0.22222
2.1,0.90323,0.32258,0.22581,0.22581,0.22581
2.2,0.91667,0.3125,0.22917,0.22917,0.22917
2.3,0.92929,0.30303,0.23232,0.23232,0.23232
2.4,0.94118,0.29412,0.23529,0.23529,0.23529
2.5,0.95238,0.28571,0.2381,0.2381,0.2381
2.6,0.96296,0.27778,0.24074,0.24074,0.24074
2.7,0.97297,0.27027,0.24324,0.24324,0.24324
2.8,0.98246,0.26316,0.24561,0.24561,0.24561
2.9,0.99145,0.25641,0.24786,0.24786,0.24786
3.0,1.0,1.0,0,0,0
3.1,1.03333,1.0,0,0,0
3.2,1.06667,1.0,0,0,0
3.3,1.1,1.0,0,0,0
3.4,1.13333,1.0,0,0,0

==> CSV/m5r1.csv <==
0.1,0.44444,0.44799,0,0.33333,0.33333,0.33333
0.2,0.44444,0.44804,0,0.33333,0.33333,0.33333
0.3,0.44444,0.44809,0,0.33333,0.33333,0.33333
0.4,0.44444,0.44814,0,0.33333,0.33333,0.33333
0.5,0.45455,0.4583,0.18181,0.27273,0.27273,0.27273
0.6,0.46875,0.47255,0.15625,0.28125,0.28125,0.28125
0.7,0.47945,0.4833,0.13699,0.28767,0.28767,0.28767
0.8,0.4878,0.4917,0.12195,0.29268,0.29268,0.29268
0.9,0.4945,0.49845,0.1099,0.2967,0.2967,0.2967
1.0,0.5,0.504,0.25,0.25,0.25,0.25
1.1,0.52381,0.52786,0.47616,0.17461,0.17461,0.17461
1.2,0.54545,0.54955,0.45452,0.18183,0.18183,0.18183
1.3,0.56521,0.56936,0.43476,0.18841,0.18841,0.18841
1.4,0.58333,0.58753,0.41665,0.19445,0.19445,0.19445
1.5,0.6,0.60425,0.4,0.2,0.2,0.2
1.6,0.61538,0.61968,0.38463,0.20512,0.20512,0.20512
1.7,0.62963,0.63398,0.37037,0.20988,0.20988,0.20988
1.8,0.64285,0.64725,0.35725,0.21425,0.21425,0.21425
1.9,0.65517,0.65962,0.34484,0.21839,0.21839,0.21839
2.0,0.66667,0.67117,0.33363,0.22213,0.22213,0.22213
2.1,0.68292,0.68747,0.4876,0.1708,0.1708,0.1708
2.2,0.6984,0.703,0.47605,0.17465,0.17465,0.17465
2.3,0.71317,0.71782,0.46503,0.17832,0.17832,0.17832
2.4,0.72726,0.73196,0.45445,0.18185,0.18185,0.18185
2.5,0.74074,0.74549,0.44444,0.18519,0.18519,0.18519
2.6,0.75362,0.75842,0.43479,0.1884,0.1884,0.1884
2.7,0.76596,0.77081,0.42554,0.19149,0.19149,0.19149
2.8,0.77777,0.78267,0.4167,0.19443,0.19443,0.19443
2.9,0.78911,0.79406,0.40821,0.19726,0.19726,0.19726
3.0,0.8,0.805,0.4,0.2,0.2,0.2
3.1,0.81045,0.8155,0.39227,0.20258,0.20258,0.20258
3.2,0.82051,0.82561,0.38477,0.20508,0.20508,0.20508
3.3,0.83019,0.83534,0.37754,0.20749,0.20749,0.20749
3.4,0.84158,0.84678,0.49505,0.16832,0.16832,0.16832
3.5,0.85366,0.85891,0.4878,0.17073,0.17073,0.17073
3.6,0.86538,0.87068,0.48076,0.17308,0.17308,0.17308
3.7,0.87678,0.88213,0.47393,0.17536,0.17536,0.17536
3.8,0.88785,0.89325,0.46729,0.17757,0.17757,0.17757
3.9,0.89862,0.90407,0.46083,0.17972,0.17972,0.17972
4.0,0.90908,0.91458,0.45458,0.18181,0.18181,0.18181
4.1,0.91928,0.92483,0.44843,0.18386,0.18386,0.18386
4.2,0.9292,0.9348,0.44248,0.18584,0.18584,0.18584
4.3,0.93886,0.94451,0.43668,0.18777,0.18777,0.18777
4.4,0.94827,0.95397,0.43105,0.18965,0.18965,0.18965
4.5,0.95745,0.9632,0.42554,0.19149,0.19149,0.19149
4.6,0.96639,0.97219,0.42017,0.19328,0.19328,0.19328
4.7,0.9751,0.98095,0.41494,0.19502,0.19502,0.19502
4.8,0.98361,0.98951,0.40984,0.19672,0.19672,0.19672
4.9,0.9919,0.99785,0.40486,0.19838,0.19838,0.19838
5.0,1.0,1.006,0.40037,0.19988,0.19988,0.19988
5.1,1.02,1.02605,1.0,0,0,0
5.2,1.04,1.0461,1.0,0,0,0
5.3,1.06,1.06615,1.0,0,0,0
5.4,1.08,1.0862,1.0,0,0,0
5.5,1.1,1.10625,1.0,0,0,0

==> CSV/m5r1n6.csv <==
0.1,0.6,0.60555,0,0.2,0.2,0.2,0.2,0.2
0.2,0.6,0.6056,0,0.2,0.2,0.2,0.2,0.2
0.3,0.6,0.60565,0,0.2,0.2,0.2,0.2,0.2
0.4,0.6,0.6057,0,0.2,0.2,0.2,0.2,0.2
0.5,0.6,0.60575,0,0.2,0.2,0.2,0.2,0.2
0.6,0.6,0.6058,0.16667,0.16667,0.16667,0.16667,0.16667,0.16667
0.7,0.6222,0.62805,0.22204,0.15559,0.15559,0.15559,0.15559,0.15559
0.8,0.64,0.6459,0.2,0.16,0.16,0.16,0.16,0.16
0.9,0.65454,0.66049,0.18183,0.16363,0.16363,0.16363,0.16363,0.16363
1.0,0.66667,0.67267,0.16667,0.16667,0.16667,0.16667,0.16667,0.16667
1.1,0.67692,0.68297,0.15387,0.16923,0.16923,0.16923,0.16923,0.16923
1.2,0.68571,0.69181,0.14292,0.17142,0.17142,0.17142,0.17142,0.17142
1.3,0.69333,0.69948,0.13333,0.17333,0.17333,0.17333,0.17333,0.17333
1.4,0.7,0.7062,0.16667,0.16667,0.16667,0.16667,0.16667,0.16667
1.5,0.71427,0.72052,0.28542,0.14292,0.14292,0.14292,0.14292,0.14292
1.6,0.72726,0.73356,0.27264,0.14547,0.14547,0.14547,0.14547,0.14547
1.7,0.73912,0.74547,0.26083,0.14783,0.14783,0.14783,0.14783,0.14783
1.8,0.75,0.7564,0.25,0.15,0.15,0.15,0.15,0.15
1.9,0.76,0.76645,0.24,0.152,0.152,0.152,0.152,0.152
2.0,0.76922,0.77572,0.23083,0.15383,0.15383,0.15383,0.15383,0.15383
2.1,0.77777,0.78432,0.22229,0.15554,0.15554,0.15554,0.15554,0.15554
2.2,0.7857,0.7923,0.21444,0.15711,0.15711,0.15711,0.15711,0.15711
2.3,0.7931,0.79975,0.20701,0.1586,0.1586,0.1586,0.1586,0.1586
2.4,0.8,0.8067,0.20042,0.15992,0.15992,0.15992,0.15992,0.15992
2.5,0.81081,0.81756,0.32424,0.13515,0.13515,0.13515,0.13515,0.13515
2.6,0.82105,0.82785,0.31579,0.13684,0.13684,0.13684,0.13684,0.13684
2.7,0.83077,0.83762,0.30769,0.13846,0.13846,0.13846,0.13846,0.13846
2.8,0.84,0.8469,0.29997,0.14001,0.14001,0.14001,0.14001,0.14001
2.9,0.84878,0.85573,0.29268,0.14146,0.14146,0.14146,0.14146,0.14146
3.0,0.85713,0.86413,0.28583,0.14283,0.14283,0.14283,0.14283,0.14283
3.1,0.8651,0.87215,0.2792,0.14416,0.14416,0.14416,0.14416,0.14416
3.2,0.87271,0.87981,0.27294,0.14541,0.14541,0.14541,0.14541,0.14541
3.3,0.88,0.88715,0.26667,0.14667,0.14667,0.14667,0.14667,0.14667
3.4,0.88694,0.89414,0.26111,0.14778,0.14778,0.14778,0.14778,0.14778
3.5,0.89361,0.90086,0.25569,0.14886,0.14886,0.14886,0.14886,0.14886
3.6,0.9,0.9073,0.25067,0.14987,0.14987,0.14987,0.14987,0.14987
3.7,0.90877,0.91612,0.35088,0.12982,0.12982,0.12982,0.12982,0.12982
3.8,0.91724,0.92464,0.34482,0.13104,0.13104,0.13104,0.13104,0.13104
3.9,0.92542,0.93287,0.33898,0.1322,0.1322,0.1322,0.1322,0.1322
4.0,0.93333,0.94083,0.33328,0.13334,0.13334,0.13334,0.13334,0.13334
4.1,0.94098,0.94853,0.32787,0.13443,0.13443,0.13443,0.13443,0.13443
4.2,0.94839,0.95599,0.32258,0.13548,0.13548,0.13548,0.13548,0.13548
4.3,0.95555,0.9632,0.31747,0.13651,0.13651,0.13651,0.13651,0.13651
4.4,0.9625,0.9702,0.3125,0.1375,0.1375,0.1375,0.1375,0.1375
4.5,0.96923,0.97698,0.30769,0.13846,0.13846,0.13846,0.13846,0.13846
4.6,0.97576,0.98356,0.30304,0.13939,0.13939,0.13939,0.13939,0.13939
4.7,0.98209,0.98994,0.29851,0.1403,0.1403,0.1403,0.1403,0.1403
4.8,0.98824,0.99614,0.29412,0.14118,0.14118,0.14118,0.14118,0.14118
4.9,0.9942,1.00215,0.28986,0.14203,0.14203,0.14203,0.14203,0.14203
5.0,1.0,1.008,0.28599,0.1424,0.1429,0.1429,0.1429,0.1429
5.1,1.02,1.02805,1.0,0,0,0,0,0
5.2,1.04,1.0481,1.0,0,0,0,0,0
5.3,1.06,1.06815,1.0,0,0,0,0,0
5.4,1.08,1.0882,1.0,0,0,0,0,0
5.5,1.1,1.10825,1.0,0,0,0,0,0


==> CSV/m5r3n6.csv <==
0.1,0.9,0.92955,0,0.6,0.6,0.6,0.6,0.6
0.2,0.9,0.9296,0,0.6,0.6,0.6,0.6,0.6
0.3,0.9,0.92965,0.29986,0.54003,0.54003,0.54003,0.54003,0.54003
0.4,0.92308,0.95278,0.23076,0.55385,0.55385,0.55385,0.55385,0.55385
0.5,0.9375,0.96725,0.18753,0.56244,0.56244,0.56253,0.56253,0.56253
0.6,0.94737,0.97717,0.15793,0.56841,0.56841,0.56841,0.56841,0.56841
0.7,0.9625,0.99235,0.375,0.525,0.525,0.525,0.525,0.525
0.8,0.97778,1.00768,0.33333,0.53333,0.53333,0.53333,0.53333,0.53333
0.9,0.99,1.01995,0.3,0.54,0.54,0.54,0.54,0.54
1.0,1.0,1.03,0.5,0.5,0.5,0.5,0.5,0.5
1.1,1.02667,1.05672,0.8,0.44,0.44,0.44,0.44,0.44
1.2,1.05,1.0801,0.75,0.45,0.45,0.45,0.45,0.45
1.3,1.07059,1.10074,0.70588,0.45882,0.45882,0.45882,0.45882,0.45882
1.4,1.08889,1.11909,0.66667,0.46667,0.46667,0.46667,0.46667,0.46667
1.5,1.10769,1.13794,0.92293,0.41541,0.41541,0.41541,0.41541,0.41541
1.6,1.12941,1.15971,0.88229,0.42354,0.42354,0.42354,0.42354,0.42354
1.7,1.1493,1.17965,0.84507,0.43099,0.43099,0.43099,0.43099,0.43099
1.8,1.16757,1.19797,0.81081,0.43784,0.43784,0.43784,0.43784,0.43784
1.9,1.18442,1.21487,0.77922,0.44416,0.44416,0.44416,0.44416,0.44416
2.0,1.2,1.2305,0.75011,0.44998,0.44998,0.44998,0.44998,0.44998
2.1,1.22,1.25055,1,0.4,0.4,0.4,0.4,0.4
2.2,1.24,1.2706,1,0.4,0.4,0.4,0.4,0.4
2.3,1.26,1.29065,1,0.4,0.4,0.4,0.4,0.4
2.4,1.28,1.3107,1,0.4,0.4,0.4,0.4,0.4
2.5,1.3,1.33075,1,0.4,0.4,0.4,0.4,0.4
2.6,1.32,1.3508,1,0.4,0.4,0.4,0.4,0.4
2.7,1.34,1.37085,1,0.4,0.4,0.4,0.4,0.4
2.8,1.36,1.3909,1,0.4,0.4,0.4,0.4,0.4
2.9,1.38,1.41095,1,0.4,0.4,0.4,0.4,0.4
3.0,1.4,1.431,1,0.4,0.4,0.4,0.4,0.4
3.1,1.42,1.45105,1,0.4,0.4,0.4,0.4,0.4
3.2,1.44,1.4711,1,0.4,0.4,0.4,0.4,0.4
3.3,1.46,1.49115,1,0.4,0.4,0.4,0.4,0.4
3.4,1.48,1.5112,1,0.4,0.4,0.4,0.4,0.4
3.5,1.5,1.53125,1,0.4,0.4,0.4,0.4,0.4
3.6,1.52,1.5513,1,0.4,0.4,0.4,0.4,0.4
3.7,1.54,1.57135,1,0.4,0.4,0.4,0.4,0.4
3.8,1.56,1.5914,1,0.4,0.4,0.4,0.4,0.4
3.9,1.58,1.61145,1,0.4,0.4,0.4,0.4,0.4
4.0,1.6,1.6315,1,0.4,0.4,0.4,0.4,0.4
4.1,1.62,1.65155,1,0.4,0.4,0.4,0.4,0.4
4.2,1.64,1.6716,1,0.4,0.4,0.4,0.4,0.4
4.3,1.66,1.69165,1,0.4,0.4,0.4,0.4,0.4
4.4,1.68,1.7117,1,0.4,0.4,0.4,0.4,0.4
4.5,1.7,1.73175,1,0.4,0.4,0.4,0.4,0.4
4.6,1.72,1.7518,1,0.4,0.4,0.4,0.4,0.4
4.7,1.74,1.77185,1,0.4,0.4,0.4,0.4,0.4
4.8,1.76,1.7919,1,0.4,0.4,0.4,0.4,0.4
4.9,1.78,1.81195,1,0.4,0.4,0.4,0.4,0.4
5.0,1.8,1.832,1,0.4,0.4,0.4,0.4,0.4
5.1,1.82,1.85205,1,0.4,0.4,0.4,0.4,0.4
5.2,1.84,1.8721,1,0.4,0.4,0.4,0.4,0.4
5.3,1.86,1.89215,1,0.4,0.4,0.4,0.4,0.4
5.4,1.88,1.9122,1,0.4,0.4,0.4,0.4,0.4
5.5,1.9,1.93225,1,0.4,0.4,0.4,0.4,0.4

==> results.csv <==
0.1,1
0.2,2

==> results_new.csv <==
<!DOCTYPE html><html><head><meta name="google" content="notranslate"><meta http-equiv="X-UA-Compatible" content="IE=edge;"><style nonce="HLzqsSKESwhyCINkXdKphQ">@font-face{font-family:'Roboto';font-style:italic;font-weight:400;src:url(//fonts.gstatic.com/s/roboto/v18/KFOkCnqEu92Fr1Mu51xIIzc.ttf)format('truetype');}@font-face{font-family:'Roboto';font-style:normal;font-weight:300;src:url(//fonts.gstatic.com/s/roboto/v18/KFOlCnqEu92Fr1MmSU5fBBc9.ttf)format('truetype');}@font-face{font-family:'Roboto';font-style:normal;font-weight:400;src:url(//fonts.gstatic.com/s/roboto/v18/KFOmCnqEu92Fr1Mu4mxP.ttf)format('truetype');}@font-face{font-family:'Roboto';font-style:normal;font-weight:500;src:url(//fonts.gstatic.com/s/roboto/v18/KFOlCnqEu92Fr1MmEU9fBBc9.ttf)format('truetype');}@font-face{font-family:'Roboto';font-style:normal;font-weight:700;src:url(//fonts.gstatic.com/s/roboto/v18/KFOlCnqEu92Fr1MmWUlfBBc9.ttf)format('truetype');}</style><meta name="referrer" content="origin"><title>results_new.csv - Google Drive</title><meta property="og:title" content="results_new.csv"><meta property="og:type" content="article"><meta property="og:site_name" content="Google Docs"><meta property="og:url" content="https://drive.google.com/file/d/1w66h2RUXmT8RCPM2Vb4NOoew8RiEejAR/view?usp=sharing&amp;usp=embed_facebook"><link rel="shortcut icon" href="https://ssl.gstatic.com/images/branding/product/1x/drive_2020q4_32dp.png"><link rel="stylesheet" href="https://fonts.googleapis.com/css?family=Google+Sans_old:300,400,500,700" nonce="HLzqsSKESwhyCINkXdKphQ"><link rel="stylesheet" href="https://www.gstatic.com/_/apps-fileview/_/ss/k=apps-fileview.v.pIJ_Rj4V7nk.L.X.O/am=AAAC/d=0/rs=AO0039sc7drzu9qAQ4lB_kZ4DLqCTTPbeg" nonce="HLzqsSKESwhyCINkXdKphQ"><script nonce="ssyP4u6muHjwi3h6tldGjw">_docs_flag_initialData={"docs-ails":"docs_cold","docs-fwds":"docs_sdf","docs-crs":"docs_crs_nfd","docs-fe-re":3,"docs-fl":1,"docs-l1lc":2,"docs-l1lm":"IAD","docs-l2lc":2,"docs-l2lm":"IAD","docs-l2t":0,"docs-lsd":4,"docs-orl":1,"docs-shdn":0,"docs-tfh":"","info_params":{},"docs-easedm":false,"docs-ehldrdm":false,"docs-erdwm":false,"docs-erspdm":false,"docs-esdodwm":false,"docs-esfdm":false,"docs-escp":false,"docs-estm":false,"docs-cpr":false,"docs-eohmo":false,"uls":"","customer_type":"ND","docs-obsImUrl":"https://ssl.gstatic.com/docs/common/netcheck.gif","docs-ecuach":false,"docs-ecci":false,"docs-esi":false,"docs-api-keys":{},"buildLabel":"apps-fileview.texmex_20230518.01_p0","docs-show_debug_info":false,"ondlburl":"https://docs.google.com","drive_url":"https://drive.google.com","app_url":"https://drive.google.com/file/","docs-itrf":false,"docs-gsmd":"","docs-icdmt":[],"docs-rauiu":true,"docs-mip":6250000,"docs-mif":1000,"docs-msid":32767,"docs-eatt":false,"docs-emid":false,"docs-mib":5242880,"docs-mid":2048,"docs-rid":1024,"docs-sup":"/file","docs-seu":"https://drive.google.com/file/d/1w66h2RUXmT8RCPM2Vb4NOoew8RiEejAR/edit","docs-crp":"/file/d/1w66h2RUXmT8RCPM2Vb4NOoew8RiEejAR/view","docs-crq":"usp\u003dsharing","docs-ucd":"","docs-uptc":["lsrp","ca","sh","noreplica","ouid","dl","hi","hi_ext","usp","urp","utm_source","utm_medium","utm_campaign","utm_term","utm_content","aaac","sle"],"docs-doddn":"","docs-uddn":"","docs-cwsd":"","docs-epq":false,"docs-erdiiv":false,"docs-eqspdc":false,"docs-ecei":false,"docs-acap":["docs.security.access_capabilities",1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0],"docs-ci":"1w66h2RUXmT8RCPM2Vb4NOoew8RiEejAR","docs-eccfs":false,"docs-eefufd":false,"docs-ndt":"Untitled Texmex","docs-prn":"","docs-een":false,"docs-as":"","docs-etdimo":false,"docs-mdck":"","docs-mriim":1800000,"docs-eccbs":false,"docs-rlmp":false,"docs-mmpt":15000,"docs-erd":false,"docs-erfar":false,"docs-ensb":false,"docs-ddts":false,"docs-uootuns":false,"docs-amawso":false,"docs-ofmpp":false,"docs-anlpfdo":false,"docs-eslars":true,"docs-eem":false,"docs-phe":"https://contacts.google.com","docs-glu":"","docs-wsu":"","docs-wsup":"","docs-sccfo":"PROD","docs-edim":false,"docs-fsu":"","docs-fse":"","docs-pid":"","docs-eedmlf":false,"docs-emmda":false,"docs-ricocpb":false,"docs-rdowr":false,"docs-effnp":false,"docs-cttmtbr":0,"docs-eaaswoc":false,"docs-edlo":false,"docs-cttmteq":0,"docos-edces":false,"docs-dec":false,"docs-eiasrpu":false,"docs-ectt":false,"docs-ebbouf":false,"docs-ecgd":false,"docs-pcfloc":false,"docs-dsps":false,"docs-hft":"","docs-ececs":false,"docs-ecurf":false,"docs-efsii":false,"docs-elcfd":false,"docs-edmitm":false,"docs-enjec":false,"server_time_ms":1685207648916,"gaia_session_id":"","app-bc":"#d1d1d1","enable_iframed_embed_api":true,"docs-isb":false,"docs-agdc":false,"docs-anddc":true,"docs-adndldc":false,"docs-dhnap":"drive.google.com","docs-ds":"https","docs-clibs":1000,"docs-cirts":0,"docs-cide":true,"docs-cn":"","docs-dprfo":false,"docs-ddt":"","docs-dom":false,"docs-epbqbl":false,"docs-ecer":false,"docs-ecir":false,"docs-ecssl":false,"docs-ecssi":false,"docs-ecped":false,"docs-ecprgba":false,"docs-ecccer":false,"docs-eccc":true,"docs-edpq":false,"docs-edamc":false,"docs-edomic":false,"docos-eddltc":true,"docos-edcab":true,"docs-eddm":false,"docs-edsi":false,"kix-edrat":false,"kix-edratv2":false,"docs-eehlb":false,"docs-reiie":true,"docs-efnpi":false,"docs-fwd":false,"docs-eibu":false,"docs-eibs":false,"docs-eiecr":true,"docs-eimlfh":false,"docs-eiemu":false,"docs-eipce":false,"docs-eir":false,"docs-eksdm":false,"docs-elds":false,"docs-emp":false,"docs-emv2":false,"docs-eoso":true,"docs-epmi":false,"docs-eph":false,"docs-epat":true,"docs-net-erseh":false,"docs-ersd":false,"docs-esbws":false,"kix-eshcmp":false,"docs-eswwu":false,"docs-ete":false,"docs-eud":false,"docs-euqbp":false,"docs-eusca":false,"docs-ekwb":false,"docs-ewep":false,"docs-ewlip":false,"docs-extcd":false,"docs-net-ehfeb":false,"docs-hcwidu":false,"docs-ipmmp":true,"docs-ipuv":true,"docs-tdd":false,"docs-plimif":20.0,"docs-rgifem":true,"docs-sptm":false,"docs-ssi":false,"docs-eslin":false,"docs-uoci":"","docs-wia":"MORE_ICONS","docs-gth":"","docs-ndsom":[],"docs-dm":"text/csv","docs-sdsom":[],"docs-po":"https://drive.google.com","docs-to":"https://drive.google.com","docs-egit":false,"opmbs":5242880,"opmpd":2500,"opbu":"https://docs.google.com/picker","docs-pe":0,"opru":"https://drive.google.com/relay.html","opdu":false,"ophi":"texmex","opst":"","opuci":"","docs-eopiiv2":true,"projector_base_url":"//drive.google.com","docs-drk":[],"docs-erkpp":false,"docs-erkfsu":true,"jobset":"prod","docs-eqam":false,"docs-euaool":false,"docs-eua":false,"docs-ebfgf":false,"docs-uahnt":"","docs-esap":true,"docs-efib":false,"docs-se":false,"docs-eaa":true,"docs-eaaw":false,"docs-eecs":false,"docs-eisib":true,"docs-emtr":false,"docs-egf":false,"docs-uptuf":true,"docs-eodpb":true,"docs-odpl":false,"docs-odpdu":[null,null,null,"//drive.google.com/odp/dialog"],"docs-odpu":[null,null,null,"//drive.google.com/odp/embed"],"docs-dafjera":false,"docs-daflia":false,"docs-dafgfma":false,"docs-fta-fnrhci":false,"docs-spdy":false,"xdbcfAllowHostNamePrefix":true,"xdbcfAllowXpc":true,"docs-dbctc":false,"docs-ebctcio":false,"docs-ecid":false,"docs-iror":true,"docs-eirj":false,"promo_url":"","promo_second_url":"","promo_title":"","promo_title_prefix":"","promo_content_html":"","promo_more_element_text":"","promo_second_more_element_text":"","promo_element_id":"","promo_orientation":1,"promo_arrow_alignment":0,"promo_show_on_click":false,"promo_hide_arrow":false,"promo_show_on_load":false,"promo_mark_dismissed_on_show":false,"promo_use_material_styling":false,"promo_close_button_text":"","promo_icon_url":"","promo_action_id":"","promo_impression_id":0,"promo_is_contextual":false,"promo_css_class_name":"","docs-epfv":false,"enable_promo_manager_control_for_promo_visibility":false,"docs-ccwt":80,"docs-epcc":false,"docs-ut":2,"docs-eoodwflb":false,"docs-era":true,"docs-esvb":true,"docs-oodwflbht":"","docs-nrfd":false,"docs-nrfdm2":false,"docs-dcho":["https://meet.google.com"]}; _docs_flag_cek= null ; if (window['DOCS_timing']) {DOCS_timing['ifdld']=new Date().getTime();}</script><script nonce="ssyP4u6muHjwi3h6tldGjw">window.viewerData = {config: {'id': '1w66h2RUXmT8RCPM2Vb4NOoew8RiEejAR', 'title': 'results_new.csv', 'isItemTrashed':  false , 'documentResourceKey': '','enableEmbedDialog': true,'projectorFeedbackId': '99950', 'projectorFeedbackBucket': 'viewer-web',}, configJson: ["",null,null,null,null,1,null,null,null,1,1,[1,null,null,"AIzaSyDVQw45DwoYh632gvsP5vPDqEKvb-Ywnb8",0,null,null,null,null,"AIzaSyC1eQ1xj69IdTMeii5r7brs3R90eck-m7k",null,"/drive/v2beta",0,0,1,null,null,1,null,1,1,1],null,5,1,null,null,1,"https://drive.google.com",null,null,1,null,1,null,null,null,null,null,1,null,null,[[null,"0",1],6,1,1,null,null,null,1],null,1,null,null,[null,null,null,null,"https://accounts.google.com/ServiceLogin?service\u003dwise\u0026passive\u003d1209600\u0026continue\u003dhttps://drive.google.com/file/d/1w66h2RUXmT8RCPM2Vb4NOoew8RiEejAR/view?usp%3Dsharing\u0026hl\u003den\u0026followup\u003dhttps://drive.google.com/file/d/1w66h2RUXmT8RCPM2Vb4NOoew8RiEejAR/view?usp%3Dsharing",null,null,null,1],null,null,1,null,null,"https://docs.google.com",null,1,[null,0],["https://youtube.googleapis.com"],1,null,null,null,1,null,1,1,null,null,null,null,[1,1,1,1],null,1,null,3,null,null,null,null,1,["AIzaSyCMp6sr4oTC18AWkE2Ii4UBZHTHEpGZWZM","https://blobcomments-pa.clients6.google.com",null,1,1,1,null,null,null,null,"ANONYMOUS_17612595759507348808"],null,1,null,null,0,null,null,1,null,null,null,[1,1,1],null,null,1,1,[null,null,"https://clients6.google.com","AIzaSyD_InbmSFufIEps5UAt2NmB_3LvBH3Sz_8","https://people-pa.googleapis.com",null,null,null,1,1,1],null,1,null,null,null,null,[0,0],null,null,null,null,0,null,0,1,null,null,null,null,null,null,[0,"","","",""],1,[null,null,0,0,0,0,1],null,1,[[null,null,null,"//drive.google.com/odp/embed"],null,"/drive/v2internal","AIzaSyCIGHYEdm91p31HKyJSoU4at7IqhCViXuA",1,null,[null,null,null,"//drive.google.com/odp/dialog"]],[1],null,null,null,null,1,"https://workspace.google.com",null,null,0,1,1,1,1,null,1,["AIzaSyCMp6sr4oTC18AWkE2Ii4UBZHTHEpGZWZM","https://drivemetadata.clients6.google.com",null,"https://drivelabels.clients6.google.com"],1,1,null,null,null,null,1,1,null,null,1,0,0,0,[null,null,null,0,1,null,null,null,70],[1]], itemJson: [null,"results_new.csv",null,null,null,null,null,null,null,"https://drive.google.com/viewer2/prod-03/meta?ck\u003ddrive\u0026ds\u003dAPznzabhPJKjDe8hhIqdVjsH9sDtH6a6ZJESj8B2CJOLNYYknnJ3dbuCfNooLZhVHOWtapatWdRBNTP8LtdvzIhevEVkQZ2DY8P4BKIMc9aE80CUmE8H2ZwV2DyjebyE3QwZlszvOjoXo4GPIUeglZjgPbOxDrvXll5xVPX71CXttBWfbH7UgTwiJgoF_jycGtZuMg13VDwqH__iNsFFcOA2Z7quOUIOkrgFqIrTbiGqFmx1P3oWIyw6c6YfbG216gdnIxpK2Uj-Dmlryju4DL_6QO_vqUW1ZUjw6uL2K7FJrEDnQdwaZOlF6nwoJkogcInsS8rpEamJxhjqEpiAq9px6_ASWbbET36-r-fvtwAYSzWcVegi7TA%3D",null,"text/csv",null,null,6,null,"https://drive.google.com/file/d/1w66h2RUXmT8RCPM2Vb4NOoew8RiEejAR/view",null,"https://drive.google.com/uc?id\u003d1w66h2RUXmT8RCPM2Vb4NOoew8RiEejAR\u0026export\u003ddownload",null,5,0,null,null,null,[null,null,"33"],null,null,null,null,null,0,"csv",null,[["0B6JqY6FqcW1mWkRIWGFTR2RyM0IzMjVsb0lSeFZnaDJTV0FnPQ"],[],["1w66h2RUXmT8RCPM2Vb4NOoew8RiEejAR"]],null,null,null,null,null,null,0,null,0,null,"pmnwijewardena@gmail.com"]};</script><script nonce="ssyP4u6muHjwi3h6tldGjw">;this.gbar_={CONFIG:[[[0,"www.gstatic.com","og.qtm.en_US.WZANLd38JpM.es5.O","com","en","25",0,[4,2,"","","","533919990","0"],null,"YDpyZOrFO_Spwt0Px-6-YA",null,0,"og.qtm.OiyFEN4V2Sw.L.X.O","AA2YrTstjkQxepxIjxvGlad9A62PfbAEbQ","AA2YrTudR8oxE1moOKM6nbil-CGn6LErHg","",2,1,200,"USA",null,null,"25","25",1],null,[1,0.1000000014901161,2,1],[1,0.001000000047497451,1],[0,0,0,null,"","","","",0,0,0],[0,0,"",1,0,0,0,0,0,0,null,0,0,null,0,0,null,null,0,0,0,"","","","","","",null,0,0,0,0,0,null,null,null,"rgba(32,33,36,1)","transparent",0,0,0,null,null,1,0,0],null,null,["1","gci_91f30755d6a6b787dcc2a4062e6e9824.js","googleapis.client:gapi.iframes","","en"],null,null,null,null,["m;/_/scs/abc-static/_/js/k=gapi.gapi.en.UjJbvPIecP0.O/d=1/rs=AHpOoo_flbzE3yQmWQ7n7N3yCQZtJt8-oA/m=__features__","https://apis.google.com","","","","",null,1,"es_plusone_gc_20230403.0_p0","en",null,0],[0.009999999776482582,"com","25",[null,"","0",null,1,5184000,null,null,"",null,null,null,null,null,0,null,0,null,1,0,0,0,null,null,0,0,null,0,0,0,0,0],null,null,null,0,null,null,["5061451","google\\.(com|ru|ca|by|kz|com\\.mx|com\\.tr)$",1]],[1,1,null,27043,25,"USA","en","533919990.0",8,0.009999999776482582,0,0,null,null,null,null,"3701071",null,null,null,"YDpyZOrFO_Spwt0Px-6-YA",0,0,0,null,2,5,"ug",268,0,0,0,0,1],[[null,null,null,"https://www.gstatic.com/og/_/js/k=og.qtm.en_US.WZANLd38JpM.es5.O/rt=j/m=qabr,q_dnp,qapid/exm=qaaw,qadd,qaid,qein,qhaw,qhba,qhbr,qhch,qhga,qhid,qhin/d=1/ed=1/rs=AA2YrTstjkQxepxIjxvGlad9A62PfbAEbQ"]]]],};this.gbar_=this.gbar_||{};(function(_){var window=this;
try{
/*

 Copyright The Closure Library Authors.
 SPDX-License-Identifier: Apache-2.0
*/
var ta,La,Ma,Va,Ua,Xa,Za,Ya,$a,ab,eb,ib,jb,kb,lb,mb,nb,pb,qb,ub;_.aa=function(a,b){if(Error.captureStackTrace)Error.captureStackTrace(this,_.aa);else{var c=Error().stack;c&&(this.stack=c)}a&&(this.message=String(a));void 0!==b&&(this.cause=b)};_.ba=function(){var a=_.p.navigator;return a&&(a=a.userAgent)?a:""};_.ea=function(a){return ca?_.da?_.da.brands.some(function(b){return(b=b.brand)&&-1!=b.indexOf(a)}):!1:!1};_.q=function(a){return-1!=_.ba().indexOf(a)};
_.fa=function(){return ca?!!_.da&&0<_.da.brands.length:!1};_.ha=function(){return _.fa()?!1:_.q("Opera")};_.ia=function(){return _.fa()?!1:_.q("Trident")||_.q("MSIE")};_.ja=function(){return _.fa()?!1:_.q("Edge")};_.la=function(){return _.fa()?_.ea("Microsoft Edge"):_.q("Edg/")};_.ma=function(){return _.q("Firefox")||_.q("FxiOS")};_.oa=function(){return _.q("Safari")&&!(_.na()||(_.fa()?0:_.q("Coast"))||_.ha()||_.ja()||_.la()||(_.fa()?_.ea("Opera"):_.q("OPR"))||_.ma()||_.q("Silk")||_.q("Android"))};
_.na=function(){return _.fa()?_.ea("Chromium"):(_.q("Chrome")||_.q("CriOS"))&&!_.ja()||_.q("Silk")};_.pa=function(){return _.q("Android")&&!(_.na()||_.ma()||_.ha()||_.q("Silk"))};_.ra=function(){return ca?!!_.da&&!!_.da.platform:!1};_.sa=function(){return _.ra()?"Android"===_.da.platform:_.q("Android")};ta=function(){return _.q("iPhone")&&!_.q("iPod")&&!_.q("iPad")};_.ua=function(){return ta()||_.q("iPad")||_.q("iPod")};_.va=function(){return _.ra()?"macOS"===_.da.platform:_.q("Macintosh")};
_.wa=function(){return _.ra()?"Windows"===_.da.platform:_.q("Windows")};_.xa=function(a){var b=a.length;if(0<b){for(var c=Array(b),d=0;d<b;d++)c[d]=a[d];return c}return[]};_.ya=function(){return-1!=_.ba().toLowerCase().indexOf("webkit")&&!_.q("Edge")};_.Ba=function(a){if(!_.za)return _.Aa(a);for(var b="",c=0,d=a.length-10240;c<d;)b+=String.fromCharCode.apply(null,a.subarray(c,c+=10240));b+=String.fromCharCode.apply(null,c?a.subarray(c):a);return btoa(b)};
_.Da=function(a){return Ca&&null!=a&&a instanceof Uint8Array};_.Fa=function(a,b){if(_.Ea)return a[_.Ea]|=b;if(void 0!==a.wb)return a.wb|=b;Object.defineProperties(a,{wb:{value:b,configurable:!0,writable:!0,enumerable:!1}});return b};_.Ia=function(a){var b=_.Ga(a);1!==(b&1)&&(Object.isFrozen(a)&&(a=Array.prototype.slice.call(a)),_.Ha(a,b|1));return a};_.Ga=function(a){var b;_.Ea?b=a[_.Ea]:b=a.wb;return null==b?0:b};
_.Ha=function(a,b){_.Ea?a[_.Ea]=b:void 0!==a.wb?a.wb=b:Object.defineProperties(a,{wb:{value:b,configurable:!0,writable:!0,enumerable:!1}});return a};_.Ja=function(a){_.Fa(a,1);return a};_.Ka=function(a){_.Fa(a,16);return a};La=function(a,b){_.Ha(b,(a|0)&-51)};Ma=function(a,b){_.Ha(b,(a|18)&-41)};_.Na=function(a){return null!==a&&"object"===typeof a&&!Array.isArray(a)&&a.constructor===Object};_.Oa=function(a){if(_.Ga(a.oa)&2)throw Error();};
_.Qa=function(a,b,c){var d=!1;if(null!=a&&"object"===typeof a&&!(d=Array.isArray(a))&&a.te===Pa)return a;if(d){var e=d=_.Ga(a);0===e&&(e|=c&16);e|=c&2;e!==d&&_.Ha(a,e);return new b(a)}};_.Ra=function(a,b){return null==a?b:a};_.Ta=function(a,b){Sa=b;a=new a(b);Sa=void 0;return a};Va=function(a,b){return Ua(b)};
Ua=function(a){switch(typeof a){case "number":return isFinite(a)?a:String(a);case "boolean":return a?1:0;case "object":if(a&&!Array.isArray(a)){if(_.Da(a))return _.Ba(a);if("function"==typeof _.Wa&&a instanceof _.Wa)return a.j()}}return a};Xa=function(a,b){for(var c=Array.prototype.slice.call(a.oa),d=a.i,e=c.length+(d?-1:0),f=0;f<e;f++)c[f]=b(c[f]);if(d){e=c[f]={};for(var g in d)e[g]=b(d[g])}b=_.Ta(a.constructor,_.Ka(c));a.s&&(b.s=a.s.slice());return b};
Za=function(a,b,c,d,e,f){if(null!=a){if(Array.isArray(a))a=e&&0==a.length&&_.Ga(a)&1?void 0:f&&_.Ga(a)&2?a:Ya(a,b,c,void 0!==d,e,f);else if(_.Na(a)){var g={},h;for(h in a)g[h]=Za(a[h],b,c,d,e,f);a=g}else a=b(a,d);return a}};Ya=function(a,b,c,d,e,f){var g=d||c?_.Ga(a):0;d=d?!!(g&16):void 0;a=Array.prototype.slice.call(a);for(var h=0;h<a.length;h++)a[h]=Za(a[h],b,c,d,e,f);c&&c(g,a);return a};$a=function(a){return a.te===Pa?a.toJSON():Ua(a)};
ab=function(a,b,c){c=void 0===c?Ma:c;if(null!=a){if(Ca&&a instanceof Uint8Array)return b?a:new Uint8Array(a);if(Array.isArray(a)){var d=_.Ga(a);if(d&2)return a;if(b&&!(d&32)&&(d&16||0===d))return _.Ha(a,d|18),a;a=Ya(a,ab,d&4?Ma:c,!0,!1,!0);b=_.Ga(a);b&4&&b&2&&Object.freeze(a);return a}a.te===Pa&&(_.Ga(a.oa)&2||(a=_.bb(a,!0),_.Fa(a.oa,18)));return a}};_.bb=function(a,b){var c=a.oa,d=b||a.Hb()?Ma:La,e=!!(_.Ga(c)&16);return Xa(a,function(f){return ab(f,e,d)})};
_.cb=function(a){if(!(_.Ga(a.oa)&2))return a;var b=_.bb(a,!1);b.A=a;return b};
eb=function(a,b,c){var d=a?a.constructor.qa:void 0,e=a.o;if(d){if(!c){b=Array.prototype.slice.call(b);var f;if(b.length&&_.Na(f=b[b.length-1]))for(var g=0;g<d.length;g++)if(d[g]>=e){Object.assign(b[b.length-1]={},f);break}}e=b;c=!c;f=a.o;var h;for(g=0;g<d.length;g++){var l=d[g];if(l<f){l+=a.j;var m=e[l];null==m?e[l]=c?_.db:_.Ja([]):c&&m!==_.db&&_.Ia(m)}else h||(m=void 0,e.length&&_.Na(m=e[e.length-1])?h=m:e.push(h={})),m=h[l],null==h[l]?h[l]=c?_.db:_.Ja([]):c&&m!==_.db&&_.Ia(m)}}return b};
_.r=function(a,b){return null!=a?!!a:!!b};_.t=function(a,b){void 0==b&&(b="");return null!=a?a:b};_.fb=function(a,b){void 0==b&&(b=0);return null!=a?a:b};_.hb=function(a,b){for(var c,d,e=1;e<arguments.length;e++){d=arguments[e];for(c in d)a[c]=d[c];for(var f=0;f<gb.length;f++)c=gb[f],Object.prototype.hasOwnProperty.call(d,c)&&(a[c]=d[c])}};ib=function(a){var b=0;return function(){return b<a.length?{done:!1,value:a[b++]}:{done:!0}}};
jb="function"==typeof Object.defineProperties?Object.defineProperty:function(a,b,c){if(a==Array.prototype||a==Object.prototype)return a;a[b]=c.value;return a};kb=function(a){a=["object"==typeof globalThis&&globalThis,a,"object"==typeof window&&window,"object"==typeof self&&self,"object"==typeof global&&global];for(var b=0;b<a.length;++b){var c=a[b];if(c&&c.Math==Math)return c}throw Error("a");};lb=kb(this);
mb=function(a,b){if(b)a:{var c=lb;a=a.split(".");for(var d=0;d<a.length-1;d++){var e=a[d];if(!(e in c))break a;c=c[e]}a=a[a.length-1];d=c[a];b=b(d);b!=d&&null!=b&&jb(c,a,{configurable:!0,writable:!0,value:b})}};
mb("Symbol",function(a){if(a)return a;var b=function(f,g){this.i=f;jb(this,"description",{configurable:!0,writable:!0,value:g})};b.prototype.toString=function(){return this.i};var c="jscomp_symbol_"+(1E9*Math.random()>>>0)+"_",d=0,e=function(f){if(this instanceof e)throw new TypeError("b");return new b(c+(f||"")+"_"+d++,f)};return e});
mb("Symbol.iterator",function(a){if(a)return a;a=Symbol("c");for(var b="Array Int8Array Uint8Array Uint8ClampedArray Int16Array Uint16Array Int32Array Uint32Array Float32Array Float64Array".split(" "),c=0;c<b.length;c++){var d=lb[b[c]];"function"===typeof d&&"function"!=typeof d.prototype[a]&&jb(d.prototype,a,{configurable:!0,writable:!0,value:function(){return nb(ib(this))}})}return a});nb=function(a){a={next:a};a[Symbol.iterator]=function(){return this};return a};
_.ob=function(a){var b="undefined"!=typeof Symbol&&Symbol.iterator&&a[Symbol.iterator];if(b)return b.call(a);if("number"==typeof a.length)return{next:ib(a)};throw Error("d`"+String(a));};pb="function"==typeof Object.create?Object.create:function(a){var b=function(){};b.prototype=a;return new b};
if("function"==typeof Object.setPrototypeOf)qb=Object.setPrototypeOf;else{var rb;a:{var sb={a:!0},tb={};try{tb.__proto__=sb;rb=tb.a;break a}catch(a){}rb=!1}qb=rb?function(a,b){a.__proto__=b;if(a.__proto__!==b)throw new TypeError("e`"+a);return a}:null}ub=qb;
_.u=function(a,b){a.prototype=pb(b.prototype);a.prototype.constructor=a;if(ub)ub(a,b);else for(var c in b)if("prototype"!=c)if(Object.defineProperties){var d=Object.getOwnPropertyDescriptor(b,c);d&&Object.defineProperty(a,c,d)}else a[c]=b[c];a.U=b.prototype};
mb("Promise",function(a){function b(){this.i=null}function c(g){return g instanceof e?g:new e(function(h){h(g)})}if(a)return a;b.prototype.j=function(g){if(null==this.i){this.i=[];var h=this;this.o(function(){h.v()})}this.i.push(g)};var d=lb.setTimeout;b.prototype.o=function(g){d(g,0)};b.prototype.v=function(){for(;this.i&&this.i.length;){var g=this.i;this.i=[];for(var h=0;h<g.length;++h){var l=g[h];g[h]=null;try{l()}catch(m){this.s(m)}}}this.i=null};b.prototype.s=function(g){this.o(function(){throw g;
})};var e=function(g){this.i=0;this.o=void 0;this.j=[];this.B=!1;var h=this.s();try{g(h.resolve,h.reject)}catch(l){h.reject(l)}};e.prototype.s=function(){function g(m){return function(n){l||(l=!0,m.call(h,n))}}var h=this,l=!1;return{resolve:g(this.J),reject:g(this.v)}};e.prototype.J=function(g){if(g===this)this.v(new TypeError("f"));else if(g instanceof e)this.K(g);else{a:switch(typeof g){case "object":var h=null!=g;break a;case "function":h=!0;break a;default:h=!1}h?this.H(g):this.A(g)}};e.prototype.H=
function(g){var h=void 0;try{h=g.then}catch(l){this.v(l);return}"function"==typeof h?this.L(h,g):this.A(g)};e.prototype.v=function(g){this.C(2,g)};e.prototype.A=function(g){this.C(1,g)};e.prototype.C=function(g,h){if(0!=this.i)throw Error("g`"+g+"`"+h+"`"+this.i);this.i=g;this.o=h;2===this.i&&this.na();this.F()};e.prototype.na=function(){var g=this;d(function(){if(g.G()){var h=lb.console;"undefined"!==typeof h&&h.error(g.o)}},1)};e.prototype.G=function(){if(this.B)return!1;var g=lb.CustomEvent,h=
lb.Event,l=lb.dispatchEvent;if("undefined"===typeof l)return!0;"function"===typeof g?g=new g("unhandledrejection",{cancelable:!0}):"function"===typeof h?g=new h("unhandledrejection",{cancelable:!0}):(g=lb.document.createEvent("CustomEvent"),g.initCustomEvent("unhandledrejection",!1,!0,g));g.promise=this;g.reason=this.o;return l(g)};e.prototype.F=function(){if(null!=this.j){for(var g=0;g<this.j.length;++g)f.j(this.j[g]);this.j=null}};var f=new b;e.prototype.K=function(g){var h=this.s();g.ud(h.resolve,
h.reject)};e.prototype.L=function(g,h){var l=this.s();try{g.call(h,l.resolve,l.reject)}catch(m){l.reject(m)}};e.prototype.then=function(g,h){function l(x,w){return"function"==typeof x?function(z){try{m(x(z))}catch(S){n(S)}}:w}var m,n,v=new e(function(x,w){m=x;n=w});this.ud(l(g,m),l(h,n));return v};e.prototype.catch=function(g){return this.then(void 0,g)};e.prototype.ud=function(g,h){function l(){switch(m.i){case 1:g(m.o);break;case 2:h(m.o);break;default:throw Error("h`"+m.i);}}var m=this;null==this.j?
f.j(l):this.j.push(l);this.B=!0};e.resolve=c;e.reject=function(g){return new e(function(h,l){l(g)})};e.race=function(g){return new e(function(h,l){for(var m=_.ob(g),n=m.next();!n.done;n=m.next())c(n.value).ud(h,l)})};e.all=function(g){var h=_.ob(g),l=h.next();return l.done?c([]):new e(function(m,n){function v(z){return function(S){x[z]=S;w--;0==w&&m(x)}}var x=[],w=0;do x.push(void 0),w++,c(l.value).ud(v(x.length-1),n),l=h.next();while(!l.done)})};return e});
var vb=function(a,b,c){if(null==a)throw new TypeError("i`"+c);if(b instanceof RegExp)throw new TypeError("j`"+c);return a+""};mb("String.prototype.startsWith",function(a){return a?a:function(b,c){var d=vb(this,b,"startsWith"),e=d.length,f=b.length;c=Math.max(0,Math.min(c|0,d.length));for(var g=0;g<f&&c<e;)if(d[c++]!=b[g++])return!1;return g>=f}});
mb("Array.prototype.find",function(a){return a?a:function(b,c){a:{var d=this;d instanceof String&&(d=String(d));for(var e=d.length,f=0;f<e;f++){var g=d[f];if(b.call(c,g,f,d)){b=g;break a}}b=void 0}return b}});var wb=function(a,b){return Object.prototype.hasOwnProperty.call(a,b)};
mb("WeakMap",function(a){function b(){}function c(l){var m=typeof l;return"object"===m&&null!==l||"function"===m}function d(l){if(!wb(l,f)){var m=new b;jb(l,f,{value:m})}}function e(l){var m=Object[l];m&&(Object[l]=function(n){if(n instanceof b)return n;Object.isExtensible(n)&&d(n);return m(n)})}if(function(){if(!a||!Object.seal)return!1;try{var l=Object.seal({}),m=Object.seal({}),n=new a([[l,2],[m,3]]);if(2!=n.get(l)||3!=n.get(m))return!1;n.delete(l);n.set(m,4);return!n.has(l)&&4==n.get(m)}catch(v){return!1}}())return a;
var f="$jscomp_hidden_"+Math.random();e("freeze");e("preventExtensions");e("seal");var g=0,h=function(l){this.i=(g+=Math.random()+1).toString();if(l){l=_.ob(l);for(var m;!(m=l.next()).done;)m=m.value,this.set(m[0],m[1])}};h.prototype.set=function(l,m){if(!c(l))throw Error("k");d(l);if(!wb(l,f))throw Error("l`"+l);l[f][this.i]=m;return this};h.prototype.get=function(l){return c(l)&&wb(l,f)?l[f][this.i]:void 0};h.prototype.has=function(l){return c(l)&&wb(l,f)&&wb(l[f],this.i)};h.prototype.delete=function(l){return c(l)&&
wb(l,f)&&wb(l[f],this.i)?delete l[f][this.i]:!1};return h});
mb("Map",function(a){if(function(){if(!a||"function"!=typeof a||!a.prototype.entries||"function"!=typeof Object.seal)return!1;try{var h=Object.seal({x:4}),l=new a(_.ob([[h,"s"]]));if("s"!=l.get(h)||1!=l.size||l.get({x:4})||l.set({x:4},"t")!=l||2!=l.size)return!1;var m=l.entries(),n=m.next();if(n.done||n.value[0]!=h||"s"!=n.value[1])return!1;n=m.next();return n.done||4!=n.value[0].x||"t"!=n.value[1]||!m.next().done?!1:!0}catch(v){return!1}}())return a;var b=new WeakMap,c=function(h){this.j={};this.i=
f();this.size=0;if(h){h=_.ob(h);for(var l;!(l=h.next()).done;)l=l.value,this.set(l[0],l[1])}};c.prototype.set=function(h,l){h=0===h?0:h;var m=d(this,h);m.list||(m.list=this.j[m.id]=[]);m.Na?m.Na.value=l:(m.Na={next:this.i,Jb:this.i.Jb,head:this.i,key:h,value:l},m.list.push(m.Na),this.i.Jb.next=m.Na,this.i.Jb=m.Na,this.size++);return this};c.prototype.delete=function(h){h=d(this,h);return h.Na&&h.list?(h.list.splice(h.index,1),h.list.length||delete this.j[h.id],h.Na.Jb.next=h.Na.next,h.Na.next.Jb=
h.Na.Jb,h.Na.head=null,this.size--,!0):!1};c.prototype.clear=function(){this.j={};this.i=this.i.Jb=f();this.size=0};c.prototype.has=function(h){return!!d(this,h).Na};c.prototype.get=function(h){return(h=d(this,h).Na)&&h.value};c.prototype.entries=function(){return e(this,function(h){return[h.key,h.value]})};c.prototype.keys=function(){return e(this,function(h){return h.key})};c.prototype.values=function(){return e(this,function(h){return h.value})};c.prototype.forEach=function(h,l){for(var m=this.entries(),
n;!(n=m.next()).done;)n=n.value,h.call(l,n[1],n[0],this)};c.prototype[Symbol.iterator]=c.prototype.entries;var d=function(h,l){var m=l&&typeof l;"object"==m||"function"==m?b.has(l)?m=b.get(l):(m=""+ ++g,b.set(l,m)):m="p_"+l;var n=h.j[m];if(n&&wb(h.j,m))for(h=0;h<n.length;h++){var v=n[h];if(l!==l&&v.key!==v.key||l===v.key)return{id:m,list:n,index:h,Na:v}}return{id:m,list:n,index:-1,Na:void 0}},e=function(h,l){var m=h.i;return nb(function(){if(m){for(;m.head!=h.i;)m=m.Jb;for(;m.next!=m.head;)return m=
m.next,{done:!1,value:l(m)};m=null}return{done:!0,value:void 0}})},f=function(){var h={};return h.Jb=h.next=h.head=h},g=0;return c});mb("Object.is",function(a){return a?a:function(b,c){return b===c?0!==b||1/b===1/c:b!==b&&c!==c}});mb("Array.prototype.includes",function(a){return a?a:function(b,c){var d=this;d instanceof String&&(d=String(d));var e=d.length;c=c||0;for(0>c&&(c=Math.max(c+e,0));c<e;c++){var f=d[c];if(f===b||Object.is(f,b))return!0}return!1}});
mb("String.prototype.includes",function(a){return a?a:function(b,c){return-1!==vb(this,b,"includes").indexOf(b,c||0)}});mb("Number.MAX_SAFE_INTEGER",function(){return 9007199254740991});mb("Number.isNaN",function(a){return a?a:function(b){return"number"===typeof b&&isNaN(b)}});var xb=function(a,b){a instanceof String&&(a+="");var c=0,d=!1,e={next:function(){if(!d&&c<a.length){var f=c++;return{value:b(f,a[f]),done:!1}}d=!0;return{done:!0,value:void 0}}};e[Symbol.iterator]=function(){return e};return e};
mb("Array.prototype.entries",function(a){return a?a:function(){return xb(this,function(b,c){return[b,c]})}});mb("Array.prototype.keys",function(a){return a?a:function(){return xb(this,function(b){return b})}});
mb("Array.from",function(a){return a?a:function(b,c,d){c=null!=c?c:function(h){return h};var e=[],f="undefined"!=typeof Symbol&&Symbol.iterator&&b[Symbol.iterator];if("function"==typeof f){b=f.call(b);for(var g=0;!(f=b.next()).done;)e.push(c.call(d,f.value,g++))}else for(f=b.length,g=0;g<f;g++)e.push(c.call(d,b[g],g));return e}});mb("Array.prototype.values",function(a){return a?a:function(){return xb(this,function(b,c){return c})}});
mb("Array.prototype.fill",function(a){return a?a:function(b,c,d){var e=this.length||0;0>c&&(c=Math.max(0,e+c));if(null==d||d>e)d=e;d=Number(d);0>d&&(d=Math.max(0,e+d));for(c=Number(c||0);c<d;c++)this[c]=b;return this}});var yb=function(a){return a?a:Array.prototype.fill};mb("Int8Array.prototype.fill",yb);mb("Uint8Array.prototype.fill",yb);mb("Uint8ClampedArray.prototype.fill",yb);mb("Int16Array.prototype.fill",yb);mb("Uint16Array.prototype.fill",yb);mb("Int32Array.prototype.fill",yb);
mb("Uint32Array.prototype.fill",yb);mb("Float32Array.prototype.fill",yb);mb("Float64Array.prototype.fill",yb);var zb="function"==typeof Object.assign?Object.assign:function(a,b){for(var c=1;c<arguments.length;c++){var d=arguments[c];if(d)for(var e in d)wb(d,e)&&(a[e]=d[e])}return a};mb("Object.assign",function(a){return a||zb});mb("Object.entries",function(a){return a?a:function(b){var c=[],d;for(d in b)wb(b,d)&&c.push([d,b[d]]);return c}});var Eb,Fb,Gb;_.Ab=_.Ab||{};_.p=this||self;_.Bb=function(a,b){a=a.split(".");b=b||_.p;for(var c=0;c<a.length;c++)if(b=b[a[c]],null==b)return null;return b};_.Cb=function(a){var b=typeof a;return"object"==b&&null!=a||"function"==b};_.Db="closure_uid_"+(1E9*Math.random()>>>0);Eb=function(a,b,c){return a.call.apply(a.bind,arguments)};
Fb=function(a,b,c){if(!a)throw Error();if(2<arguments.length){var d=Array.prototype.slice.call(arguments,2);return function(){var e=Array.prototype.slice.call(arguments);Array.prototype.unshift.apply(e,d);return a.apply(b,e)}}return function(){return a.apply(b,arguments)}};_.y=function(a,b,c){_.y=Function.prototype.bind&&-1!=Function.prototype.bind.toString().indexOf("native code")?Eb:Fb;return _.y.apply(null,arguments)};
_.A=function(a,b){a=a.split(".");var c=_.p;a[0]in c||"undefined"==typeof c.execScript||c.execScript("var "+a[0]);for(var d;a.length&&(d=a.shift());)a.length||void 0===b?c[d]&&c[d]!==Object.prototype[d]?c=c[d]:c=c[d]={}:c[d]=b};_.B=function(a,b){function c(){}c.prototype=b.prototype;a.U=b.prototype;a.prototype=new c;a.prototype.constructor=a;a.Jj=function(d,e,f){for(var g=Array(arguments.length-2),h=2;h<arguments.length;h++)g[h-2]=arguments[h];return b.prototype[e].apply(d,g)}};Gb=function(a){return a};
_.Hb=function(a){var b=null,c=_.p.trustedTypes;if(!c||!c.createPolicy)return b;try{b=c.createPolicy(a,{createHTML:Gb,createScript:Gb,createScriptURL:Gb})}catch(d){_.p.console&&_.p.console.error(d.message)}return b};_.B(_.aa,Error);_.aa.prototype.name="CustomError";_.Ib=function(a){return/^[\s\xa0]*$/.test(a)};_.Jb=String.prototype.trim?function(a){return a.trim()}:function(a){return/^[\s\xa0]*([\s\S]*?)[\s\xa0]*$/.exec(a)[1]};var ca,Kb=_.Bb("WIZ_global_data.oxN3nb"),Lb=Kb&&Kb[610401301];ca=null!=Lb?Lb:!1;var Mb;Mb=_.p.navigator;_.da=Mb?Mb.userAgentData||null:null;_.Nb=Array.prototype.indexOf?function(a,b){return Array.prototype.indexOf.call(a,b,void 0)}:function(a,b){if("string"===typeof a)return"string"!==typeof b||1!=b.length?-1:a.indexOf(b,0);for(var c=0;c<a.length;c++)if(c in a&&a[c]===b)return c;return-1};_.Ob=Array.prototype.forEach?function(a,b,c){Array.prototype.forEach.call(a,b,c)}:function(a,b,c){for(var d=a.length,e="string"===typeof a?a.split(""):a,f=0;f<d;f++)f in e&&b.call(c,e[f],f,a)};
_.Pb=Array.prototype.filter?function(a,b,c){return Array.prototype.filter.call(a,b,c)}:function(a,b,c){for(var d=a.length,e=[],f=0,g="string"===typeof a?a.split(""):a,h=0;h<d;h++)if(h in g){var l=g[h];b.call(c,l,h,a)&&(e[f++]=l)}return e};_.Qb=Array.prototype.map?function(a,b,c){return Array.prototype.map.call(a,b,c)}:function(a,b,c){for(var d=a.length,e=Array(d),f="string"===typeof a?a.split(""):a,g=0;g<d;g++)g in f&&(e[g]=b.call(c,f[g],g,a));return e};
_.Rb=Array.prototype.reduce?function(a,b,c){return Array.prototype.reduce.call(a,b,c)}:function(a,b,c){var d=c;(0,_.Ob)(a,function(e,f){d=b.call(void 0,d,e,f,a)});return d};_.Sb=Array.prototype.some?function(a,b){return Array.prototype.some.call(a,b,void 0)}:function(a,b){for(var c=a.length,d="string"===typeof a?a.split(""):a,e=0;e<c;e++)if(e in d&&b.call(void 0,d[e],e,a))return!0;return!1};_.Tb=function(a){_.Tb[" "](a);return a};_.Tb[" "]=function(){};var fc,gc,lc;_.Ub=_.ha();_.C=_.ia();_.Vb=_.q("Edge");_.Wb=_.Vb||_.C;_.Xb=_.q("Gecko")&&!_.ya()&&!(_.q("Trident")||_.q("MSIE"))&&!_.q("Edge");_.Yb=_.ya();_.Zb=_.va();_.$b=_.wa();_.ac=_.sa();_.bc=ta();_.cc=_.q("iPad");_.dc=_.q("iPod");_.ec=_.ua();fc=function(){var a=_.p.document;return a?a.documentMode:void 0};
a:{var hc="",ic=function(){var a=_.ba();if(_.Xb)return/rv:([^\);]+)(\)|;)/.exec(a);if(_.Vb)return/Edge\/([\d\.]+)/.exec(a);if(_.C)return/\b(?:MSIE|rv)[: ]([^\);]+)(\)|;)/.exec(a);if(_.Yb)return/WebKit\/(\S+)/.exec(a);if(_.Ub)return/(?:Version)[ \/]?(\S+)/.exec(a)}();ic&&(hc=ic?ic[1]:"");if(_.C){var jc=fc();if(null!=jc&&jc>parseFloat(hc)){gc=String(jc);break a}}gc=hc}_.kc=gc;if(_.p.document&&_.C){var mc=fc();lc=mc?mc:parseInt(_.kc,10)||void 0}else lc=void 0;_.nc=lc;_.oc=_.ma();_.pc=ta()||_.q("iPod");_.qc=_.q("iPad");_.rc=_.pa();_.sc=_.na();_.tc=_.oa()&&!_.ua();var uc;uc={};_.vc=null;_.Aa=function(a,b){void 0===b&&(b=0);_.wc();b=uc[b];for(var c=Array(Math.floor(a.length/3)),d=b[64]||"",e=0,f=0;e<a.length-2;e+=3){var g=a[e],h=a[e+1],l=a[e+2],m=b[g>>2];g=b[(g&3)<<4|h>>4];h=b[(h&15)<<2|l>>6];l=b[l&63];c[f++]=m+g+h+l}m=0;l=d;switch(a.length-e){case 2:m=a[e+1],l=b[(m&15)<<2]||d;case 1:a=a[e],c[f]=b[a>>2]+b[(a&3)<<4|m>>4]+l+d}return c.join("")};
_.wc=function(){if(!_.vc){_.vc={};for(var a="ABCDEFGHIJKLMNOPQRSTUVWXYZabcdefghijklmnopqrstuvwxyz0123456789".split(""),b=["+/=","+/","-_=","-_.","-_"],c=0;5>c;c++){var d=a.concat(b[c].split(""));uc[c]=d;for(var e=0;e<d.length;e++){var f=d[e];void 0===_.vc[f]&&(_.vc[f]=e)}}}};var Ca;Ca="undefined"!==typeof Uint8Array;_.za=!_.C&&"function"===typeof btoa;_.xc="function"===typeof Uint8Array.prototype.slice;_.yc="undefined"!==typeof TextDecoder;_.zc="undefined"!==typeof TextEncoder;_.Ea="function"===typeof Symbol&&"symbol"===typeof Symbol()?Symbol():void 0;var Pa,Ac;Pa={};_.db=Object.freeze(_.Ha([],23));_.D=function(a,b,c){return-1===b?null:b>=a.o?a.i?a.i[b]:void 0:c&&a.i&&(c=a.i[b],null!=c)?c:a.oa[b+a.j]};_.E=function(a,b,c,d){_.Oa(a);return _.Bc(a,b,c,d)};_.Bc=function(a,b,c,d){a.A&&(a.A=void 0);if(b>=a.o||d)return d=a.o+a.j,(a.i||(a.i=a.oa[d]={}))[b]=c,a;a.oa[b+a.j]=c;(c=a.i)&&b in c&&delete c[b];return a};_.F=function(a,b){a=_.D(a,b);return null==a?a:!!a};_.Cc=function(a,b,c,d){var e=_.D(a,c,d);b=_.Qa(e,b,_.Ga(a.oa));b!==e&&null!=b&&_.Bc(a,c,b,d);return b};
_.G=function(a,b,c,d){d=void 0===d?!1:d;b=_.Cc(a,b,c,d);if(null==b)return b;if(!(_.Ga(a.oa)&2)){var e=_.cb(b);e!==b&&(b=e,_.Bc(a,c,b,d))}return b};_.Dc=function(a,b,c){_.Oa(a);null==c&&(c=void 0);return _.Bc(a,b,c)};_.Ec=function(a,b){a:if(a=_.D(a,b),null!=a){switch(typeof a){case "string":a=+a;break a;case "number":break a}a=void 0}return a};_.H=function(a,b,c){return _.E(a,b,null==c?c:!!c)};_.I=function(a,b){return _.Ra(_.F(a,b),!1)};_.J=function(a,b,c){return _.Ra(_.Ec(a,b),void 0===c?0:c)};
_.Fc=function(a,b,c){c=void 0===c?0:c;var d=_.D(a,b);var e=null==d?d:"number"===typeof d||"NaN"===d||"Infinity"===d||"-Infinity"===d?Number(d):void 0;null!=e&&e!==d&&_.Bc(a,b,e);return _.Ra(e,c)};_.K=function(a,b){return _.Ra(_.D(a,b),"")};var Sa;_.L=function(a,b,c){null==a&&(a=Sa);Sa=void 0;if(null==a)a=c?[c]:[],_.Ha(a,48);else{if(!Array.isArray(a))throw Error();if(c&&c!==a[0])throw Error();var d=_.Fa(a,0)|32;_.Ha(a,d)}this.j=c?0:-1;this.oa=a;a:{c=this.oa.length;a=c-1;if(c&&(c=this.oa[a],_.Na(c))){this.i=c;this.o=a-this.j;break a}b?(this.o=Math.max(b,a+1-this.j),this.i=void 0):this.o=Number.MAX_VALUE}};_.k=_.L.prototype;_.k.toJSON=function(){if(Ac)var a=eb(this,this.oa,!1);else a=Ya(this.oa,$a,void 0,void 0,!1,!1),a=eb(this,a,!0);return a};
_.k.Ca=function(){Ac=!0;try{return JSON.stringify(this.toJSON(),Va)}finally{Ac=!1}};_.k.Hb=function(){return!!(_.Ga(this.oa)&2)};_.k.te=Pa;_.k.toString=function(){return eb(this,this.oa,!1).toString()};_.Gc=Symbol();_.Hc=Symbol();_.Ic=Symbol();_.Jc=Symbol();var Kc=function(a){_.L.call(this,a)};_.u(Kc,_.L);_.Lc=function(a){_.L.call(this,a)};_.u(_.Lc,_.L);_.Lc.prototype.kd=function(a){return _.E(this,3,a)};_.Mc=function(a){_.L.call(this,a)};_.u(_.Mc,_.L);var Nc=function(a){_.L.call(this,a)};_.u(Nc,_.L);_.Oc=function(a){_.L.call(this,a)};_.u(_.Oc,_.L);_.Oc.prototype.Bc=function(a){return _.E(this,24,a)};_.Pc=function(a){_.L.call(this,a)};_.u(_.Pc,_.L);_.M=function(){this.La=this.La;this.na=this.na};_.M.prototype.La=!1;_.M.prototype.isDisposed=function(){return this.La};_.M.prototype.ma=function(){this.La||(this.La=!0,this.N())};_.M.prototype.N=function(){if(this.na)for(;this.na.length;)this.na.shift()()};var Qc=function(a){_.M.call(this);this.o=a;this.i=[];this.j={}};_.u(Qc,_.M);Qc.prototype.resolve=function(a){var b=this.o;a=a.split(".");for(var c=a.length,d=0;d<c;++d)if(b[a[d]])b=b[a[d]];else return null;return b instanceof Function?b:null};Qc.prototype.wc=function(){for(var a=this.i.length,b=this.i,c=[],d=0;d<a;++d){var e=b[d].i(),f=this.resolve(e);if(f&&f!=this.j[e])try{b[d].wc(f)}catch(g){}else c.push(b[d])}this.i=c.concat(b.slice(a))};var Rc=function(a){_.M.call(this);this.o=a;this.v=this.i=null;this.s=0;this.A={};this.j=!1;a=window.navigator.userAgent;0<=a.indexOf("MSIE")&&0<=a.indexOf("Trident")&&(a=/\b(?:MSIE|rv)[: ]([^\);]+)(\)|;)/.exec(a))&&a[1]&&9>parseFloat(a[1])&&(this.j=!0)};_.u(Rc,_.M);Rc.prototype.B=function(a,b){this.i=b;this.v=a;b.preventDefault?b.preventDefault():b.returnValue=!1};_.Sc=function(){this.data={}};_.Sc.prototype.i=function(){window.console&&window.console.log&&window.console.log("Log data: ",this.data)};_.Sc.prototype.Ca=function(a){var b=[],c;for(c in this.data)b.push(encodeURIComponent(c)+"="+encodeURIComponent(String(this.data[c])));return("atyp=i&zx="+(new Date).getTime()+"&"+b.join("&")).substr(0,a)};var Tc=function(a,b){this.data={};var c=_.G(a,Nc,8)||new Nc;window.google&&window.google.kEI&&(this.data.ei=window.google.kEI);this.data.sei=_.t(_.D(a,10));this.data.ogf=_.t(_.D(c,3));this.data.ogrp=(window.google&&window.google.sn?!/.*hp$/.test(window.google.sn):_.r(_.F(a,7)))?"1":"";this.data.ogv=_.t(_.D(c,6))+"."+_.t(_.D(c,7));this.data.ogd=_.t(_.D(a,21));this.data.ogc=_.t(_.D(a,20));this.data.ogl=_.t(_.D(a,5));b&&(this.data.oggv=b)};_.u(Tc,_.Sc);var gb="constructor hasOwnProperty isPrototypeOf propertyIsEnumerable toLocaleString toString valueOf".split(" ");_.Uc=function(a,b,c,d,e){Tc.call(this,a,b);_.hb(this.data,{jexpid:_.t(_.D(a,9)),srcpg:"prop="+_.t(_.D(a,6)),jsr:Math.round(1/d),emsg:c.name+":"+c.message});if(e){e._sn&&(e._sn="og."+e._sn);for(var f in e)this.data[encodeURIComponent(f)]=e[f]}};_.u(_.Uc,Tc);var Vc;_.Xc=function(){void 0===Vc&&(Vc=_.Hb("ogb-qtm#html"));return Vc};_.Yc=function(a){this.i=a};_.Yc.prototype.toString=function(){return this.i+""};_.Yc.prototype.vb=!0;_.Yc.prototype.Za=function(){return this.i.toString()};_.$c=function(a){return _.Zc(a).toString()};_.Zc=function(a){return a instanceof _.Yc&&a.constructor===_.Yc?a.i:"type_error:TrustedResourceUrl"};var cd,dd,gd,hd,jd;_.ad=function(a){this.i=a};_.ad.prototype.toString=function(){return this.i.toString()};_.ad.prototype.vb=!0;_.ad.prototype.Za=function(){return this.i.toString()};_.bd=function(a){return a instanceof _.ad&&a.constructor===_.ad?a.i:"type_error:SafeUrl"};cd=/^data:(.*);base64,[a-z0-9+\/]+=*$/i;dd=/^(?:(?:https?|mailto|ftp):|[^:/?#]*(?:[/?#]|$))/i;
_.fd=function(a){if(a instanceof _.ad)return a;a="object"==typeof a&&a.vb?a.Za():String(a);dd.test(a)?a=_.ed(a):(a=String(a).replace(/(%0A|%0D)/g,""),a=a.match(cd)?_.ed(a):null);return a};try{new URL("s://g"),gd=!0}catch(a){gd=!1}hd=gd;
_.id=function(a){if(a instanceof _.ad)return a;a="object"==typeof a&&a.vb?a.Za():String(a);a:{var b=a;if(hd){try{var c=new URL(b)}catch(d){b="https:";break a}b=c.protocol}else b:{c=document.createElement("a");try{c.href=b}catch(d){b=void 0;break b}b=c.protocol;b=":"===b||""===b?"https:":b}}"javascript:"===b&&(a="about:invalid#zClosurez");return _.ed(a)};jd={};_.ed=function(a){return new _.ad(a,jd)};_.kd=_.ed("about:invalid#zClosurez");_.ld={};_.md=function(a){this.i=a;this.vb=!0};_.md.prototype.Za=function(){return this.i};_.md.prototype.toString=function(){return this.i.toString()};_.nd=new _.md("",_.ld);_.od=RegExp("^[-+,.\"'%_!#/ a-zA-Z0-9\\[\\]]+$");_.pd=RegExp("\\b(url\\([ \t\n]*)('[ -&(-\\[\\]-~]*'|\"[ !#-\\[\\]-~]*\"|[!#-&*-\\[\\]-~]*)([ \t\n]*\\))","g");
_.qd=RegExp("\\b(calc|cubic-bezier|fit-content|hsl|hsla|linear-gradient|matrix|minmax|radial-gradient|repeat|rgb|rgba|(rotate|scale|translate)(X|Y|Z|3d)?|steps|var)\\([-+*/0-9a-zA-Z.%#\\[\\], ]+\\)","g");var rd;rd={};_.sd=function(a){this.i=a;this.vb=!0};_.sd.prototype.Za=function(){return this.i.toString()};_.sd.prototype.toString=function(){return this.i.toString()};_.td=function(a){return a instanceof _.sd&&a.constructor===_.sd?a.i:"type_error:SafeHtml"};_.ud=function(a){var b=_.Xc();a=b?b.createHTML(a):a;return new _.sd(a,rd)};_.vd=new _.sd(_.p.trustedTypes&&_.p.trustedTypes.emptyHTML||"",rd);_.wd=_.ud("<br>");var yd;_.xd=function(a){var b=!1,c;return function(){b||(c=a(),b=!0);return c}}(function(){var a=document.createElement("div"),b=document.createElement("div");b.appendChild(document.createElement("div"));a.appendChild(b);b=a.firstChild.firstChild;a.innerHTML=_.td(_.vd);return!b.parentElement});yd=/^[\w+/_-]+[=]{0,2}$/;
_.Ad=function(a){a=(a||_.p).document;return a.querySelector?(a=a.querySelector('style[nonce],link[rel="stylesheet"][nonce]'))&&(a=a.nonce||a.getAttribute("nonce"))&&yd.test(a)?a:"":""};_.Bd=RegExp("^\\s{3,4}at(?: (?:(.*?)\\.)?((?:new )?(?:[a-zA-Z_$][\\w$]*|<anonymous>))(?: \\[as ([a-zA-Z_$][\\w$]*)\\])?)? (?:\\(unknown source\\)|\\(native\\)|\\((?:eval at )?((?:http|https|file)://[^\\s)]+|javascript:.*)\\)|((?:http|https|file)://[^\\s)]+|javascript:.*))$");_.Cd=RegExp("^(?:(.*?)\\.)?([a-zA-Z_$][\\w$]*(?:/.?<)?)?(\\(.*\\))?@(?::0|((?:http|https|file)://[^\\s)]+|javascript:.*))$");var Dd,Gd,Fd;_.Ed=function(a){var b=window.google&&window.google.logUrl?"":"https://www.google.com";b+="/gen_204?use_corp=on&";b+=a.Ca(2040-b.length);Dd(_.fd(b)||_.kd)};Dd=function(a){var b=new Image,c=Fd;b.onerror=b.onload=b.onabort=function(){c in Gd&&delete Gd[c]};Gd[Fd++]=b;b.src=_.bd(a)};Gd=[];Fd=0;_.Hd=function(a){_.L.call(this,a)};_.u(_.Hd,_.L);_.Id=function(a){var b="bc";if(a.bc&&a.hasOwnProperty(b))return a.bc;b=new a;return a.bc=b};_.Jd=function(){this.i={};this.j={}};_.Ld=function(a,b){var c=_.Jd.i();if(a in c.i){if(c.i[a]!=b)throw new Kd(a);}else{c.i[a]=b;if(b=c.j[a])for(var d=0,e=b.length;d<e;d++)b[d].i(c.i,a);delete c.j[a]}};_.Nd=function(a,b){if(b in a.i)return a.i[b];throw new Md(b);};_.Jd.i=function(){return _.Id(_.Jd)};var Od=function(){_.aa.call(this)};_.u(Od,_.aa);var Kd=function(){_.aa.call(this)};_.u(Kd,Od);var Md=function(){_.aa.call(this)};_.u(Md,Od);var Rd=function(){var a=Pd;this.v=Qd;this.j=_.fb(_.Fc(a,2,.001),.001);this.A=_.r(_.F(a,1))&&Math.random()<this.j;this.B=_.fb(_.J(a,3,1),1);this.s=0;this.i=this.o=null};Rd.prototype.log=function(a,b){_.Sd(this,a);try{if(this.A&&this.s<this.B){try{var c=(this.o||_.Nd(_.Jd.i(),"lm")).s(a,b)}catch(d){c=new _.Uc(this.v,"quantum:gapiBuildLabel",a,this.j,b)}_.Ed(c);this.s++}}catch(d){}};
_.Sd=function(a,b){if(a.i){var c=new Kc;_.E(c,1,b.message);_.E(c,2,b.stack);_.E(c,3,b.lineNumber);_.E(c,5,1);b=new _.Lc;_.Dc(b,40,c);a.i.log(98,b)}};var Td=[1,2,3,4,5,6,9,10,11,13,14,28,29,30,34,35,37,38,39,40,42,43,48,49,50,51,52,53,62,500],Wd=function(a,b,c,d,e,f){Tc.call(this,a,b);_.hb(this.data,{oge:d,ogex:_.t(_.D(a,9)),ogp:_.t(_.D(a,6)),ogsr:Math.round(1/(Ud(d)?_.fb(_.Fc(c,3,1)):_.fb(_.Fc(c,2,1E-4)))),ogus:e});if(f){"ogw"in f&&(this.data.ogw=f.ogw,delete f.ogw);"ved"in f&&(this.data.ved=f.ved,delete f.ved);a=[];for(var g in f)0!=a.length&&a.push(","),a.push(Vd(g)),a.push("."),a.push(Vd(f[g]));f=a.join("");""!=f&&(this.data.ogad=f)}};
_.u(Wd,Tc);var Vd=function(a){a=String(a);return a.replace(".","%2E").replace(",","%2C")},Ud=function(a){if(!Xd){Xd={};for(var b=0;b<Td.length;b++)Xd[Td[b]]=!0}return!!Xd[a]},Xd=null;var Yd=function(a){_.L.call(this,a)};_.u(Yd,_.L);var be=function(){var a=Zd,b=$d,c=ae;this.j=a;this.i=b;this.s=_.fb(_.Fc(a,2,1E-4),1E-4);this.A=_.fb(_.Fc(a,3,1),1);b=Math.random();this.o=_.r(_.F(a,1))&&b<this.s;this.v=_.r(_.F(a,1))&&b<this.A;a=0;_.r(_.F(c,1))&&(a|=1);_.r(_.F(c,2))&&(a|=2);_.r(_.F(c,3))&&(a|=4);this.B=a};be.prototype.log=function(a,b){try{if(Ud(a)?this.v:this.o){var c=new Wd(this.i,"quantum:gapiBuildLabel",this.j,a,this.B,b);_.Ed(c)}}catch(d){}};_.ce=function(a){this.i=a;this.j=void 0;this.o=[]};_.ce.prototype.then=function(a,b,c){this.o.push(new de(a,b,c));ee(this)};_.ce.prototype.resolve=function(a){if(void 0!==this.i||void 0!==this.j)throw Error("N");this.i=a;ee(this)};_.ce.prototype.reject=function(a){if(void 0!==this.i||void 0!==this.j)throw Error("N");this.j=a;ee(this)};var ee=function(a){if(0<a.o.length){var b=void 0!==a.i,c=void 0!==a.j;if(b||c){b=b?a.s:a.v;c=a.o;a.o=[];try{_.Ob(c,b,a)}catch(d){console.error(d)}}}};
_.ce.prototype.s=function(a){a.j&&a.j.call(a.i,this.i)};_.ce.prototype.v=function(a){a.o&&a.o.call(a.i,this.j)};var de=function(a,b,c){this.j=a;this.o=b;this.i=c};_.N=function(){this.s=new _.ce;this.i=new _.ce;this.B=new _.ce;this.v=new _.ce;this.A=new _.ce;this.C=new _.ce;this.o=new _.ce;this.j=new _.ce;this.F=new _.ce};_.k=_.N.prototype;_.k.xh=function(){return this.s};_.k.Eh=function(){return this.i};_.k.Lh=function(){return this.B};_.k.Dh=function(){return this.v};_.k.Jh=function(){return this.A};_.k.Bh=function(){return this.C};_.k.qh=function(){return this.o};_.k.oh=function(){return this.j};_.N.i=function(){return _.Id(_.N)};var fe=function(a){_.L.call(this,a)};_.u(fe,_.L);_.he=function(){return _.G(_.ge,_.Oc,1)};_.ie=function(){return _.G(_.ge,_.Pc,5)};var je;window.gbar_&&window.gbar_.CONFIG?je=window.gbar_.CONFIG[0]||{}:je=[];_.ge=new fe(je);var Pd,Qd,$d,ae,Zd;Pd=_.G(_.ge,_.Hd,3)||new _.Hd;Qd=_.he()||new _.Oc;_.ke=new Rd;$d=_.he()||new _.Oc;ae=_.ie()||new _.Pc;Zd=_.G(_.ge,Yd,4)||new Yd;_.le=new be;_.A("gbar_._DumpException",function(a){_.ke?_.ke.log(a):console.error(a)});_.me=new Rc(_.ke);_.le.log(8,{m:"BackCompat"==document.compatMode?"q":"s"});_.A("gbar.A",_.ce);_.ce.prototype.aa=_.ce.prototype.then;_.A("gbar.B",_.N);_.N.prototype.ba=_.N.prototype.Eh;_.N.prototype.bb=_.N.prototype.Lh;_.N.prototype.bd=_.N.prototype.Jh;_.N.prototype.bf=_.N.prototype.xh;_.N.prototype.bg=_.N.prototype.Dh;_.N.prototype.bh=_.N.prototype.Bh;_.N.prototype.bj=_.N.prototype.qh;_.N.prototype.bk=_.N.prototype.oh;_.A("gbar.a",_.N.i());var ne=new Qc(window);_.Ld("api",ne);var oe=_.ie()||new _.Pc;
window.__PVT=_.t(_.D(oe,8));_.Ld("eq",_.me);
}catch(e){_._DumpException(e)}
try{
_.pe=function(a){_.L.call(this,a)};_.u(_.pe,_.L);
}catch(e){_._DumpException(e)}
try{
_.qe=function(a){_.L.call(this,a)};_.u(_.qe,_.L);
}catch(e){_._DumpException(e)}
try{
var re=function(a){_.L.call(this,a)};_.u(re,_.L);var se=function(){_.M.call(this);this.j=[];this.i=[]};_.u(se,_.M);se.prototype.o=function(a,b){this.j.push({features:a,options:b})};se.prototype.init=function(a,b,c){window.gapi={};var d=window.___jsl={};d.h=_.t(_.D(a,1));null!=_.F(a,12)&&(d.dpo=_.r(_.I(a,12)));d.ms=_.t(_.D(a,2));d.m=_.t(_.D(a,3));d.l=[];_.K(b,1)&&(a=_.D(b,3))&&this.i.push(a);_.K(c,1)&&(c=_.D(c,2))&&this.i.push(c);_.A("gapi.load",(0,_.y)(this.o,this));return this};var te=_.G(_.ge,_.pe,14)||new _.pe,ue=_.G(_.ge,_.qe,9)||new _.qe,ve=new re,we=new se;we.init(te,ue,ve);_.Ld("gs",we);
}catch(e){_._DumpException(e)}
})(this.gbar_);
// Google Inc.
</script><style nonce="HLzqsSKESwhyCINkXdKphQ">.gb_ab:not(.gb_fd){font:13px/27px Roboto,Arial,sans-serif;z-index:986}@-webkit-keyframes gb__a{0%{opacity:0}50%{opacity:1}}@keyframes gb__a{0%{opacity:0}50%{opacity:1}}a.gb_ia{border:none;color:#4285f4;cursor:default;font-weight:bold;outline:none;position:relative;text-align:center;text-decoration:none;text-transform:uppercase;white-space:nowrap;-moz-user-select:none;-ms-user-select:none;-webkit-user-select:none}a.gb_ia:hover:after,a.gb_ia:focus:after{background-color:rgba(0,0,0,.12);content:"";height:100%;left:0;position:absolute;top:0;width:100%}a.gb_ia:hover,a.gb_ia:focus{text-decoration:none}a.gb_ia:active{background-color:rgba(153,153,153,.4);text-decoration:none}a.gb_ja{background-color:#4285f4;color:#fff}a.gb_ja:active{background-color:#0043b2}.gb_ka{box-shadow:0 1px 1px rgba(0,0,0,.16)}.gb_ia,.gb_ja,.gb_la,.gb_ma{display:inline-block;line-height:28px;padding:0 12px;border-radius:2px}.gb_la{background:#f8f8f8;border:1px solid #c6c6c6}.gb_ma{background:#f8f8f8}.gb_la,#gb a.gb_la.gb_la,.gb_ma{color:#666;cursor:default;text-decoration:none}#gb a.gb_ma{cursor:default;text-decoration:none}.gb_ma{border:1px solid #4285f4;font-weight:bold;outline:none;background:#4285f4;background:-webkit-gradient(linear,left top,left bottom,from(top),color-stop(#4387fd),to(#4683ea));background:-webkit-linear-gradient(top,#4387fd,#4683ea);background:linear-gradient(top,#4387fd,#4683ea);filter:progid:DXImageTransform.Microsoft.gradient(startColorstr=#4387fd,endColorstr=#4683ea,GradientType=0)}#gb a.gb_ma{color:#fff}.gb_ma:hover{box-shadow:0 1px 0 rgba(0,0,0,.15)}.gb_ma:active{box-shadow:inset 0 2px 0 rgba(0,0,0,.15);background:#3c78dc;background:-webkit-gradient(linear,left top,left bottom,from(top),color-stop(#3c7ae4),to(#3f76d3));background:-webkit-linear-gradient(top,#3c7ae4,#3f76d3);background:linear-gradient(top,#3c7ae4,#3f76d3);filter:progid:DXImageTransform.Microsoft.gradient(startColorstr=#3c7ae4,endColorstr=#3f76d3,GradientType=0)}#gb .gb_na{background:#fff;border:1px solid #dadce0;color:#1a73e8;display:inline-block;text-decoration:none}#gb .gb_na:hover{background:#f8fbff;border-color:#dadce0;color:#174ea6}#gb .gb_na:focus{background:#f4f8ff;color:#174ea6;outline:1px solid #174ea6}#gb .gb_na:active,#gb .gb_na:focus:active{background:#ecf3fe;color:#174ea6}#gb .gb_na.gb_i{background:transparent;border:1px solid #5f6368;color:#8ab4f8;text-decoration:none}#gb .gb_na.gb_i:hover{background:rgba(255,255,255,.04);color:#e8eaed}#gb .gb_na.gb_i:focus{background:rgba(232,234,237,.12);color:#e8eaed;outline:1px solid #e8eaed}#gb .gb_na.gb_i:active,#gb .gb_na.gb_i:focus:active{background:rgba(232,234,237,.1);color:#e8eaed}.gb_m{display:none!important}.gb_Ta{visibility:hidden}.gb_Pd{display:inline-block;vertical-align:middle}.gb_Vd .gb_l{bottom:-3px;right:-5px}.gb_g{position:relative}.gb_d{display:inline-block;outline:none;vertical-align:middle;border-radius:2px;-moz-box-sizing:border-box;box-sizing:border-box;height:40px;width:40px;cursor:pointer;text-decoration:none}#gb#gb a.gb_d{cursor:pointer;text-decoration:none}.gb_d,a.gb_d{color:#000}.gb_cb{border-color:transparent;border-bottom-color:#fff;border-style:dashed dashed solid;border-width:0 8.5px 8.5px;display:none;position:absolute;left:11.5px;top:33px;z-index:1;height:0;width:0;-webkit-animation:gb__a .2s;animation:gb__a .2s}.gb_db{border-color:transparent;border-style:dashed dashed solid;border-width:0 8.5px 8.5px;display:none;position:absolute;left:11.5px;z-index:1;height:0;width:0;-webkit-animation:gb__a .2s;animation:gb__a .2s;border-bottom-color:rgba(0,0,0,.2);top:32px}x:-o-prefocus,div.gb_db{border-bottom-color:#ccc}.gb_S{background:#fff;border:1px solid #ccc;border-color:rgba(0,0,0,.2);color:#000;-webkit-box-shadow:0 2px 10px rgba(0,0,0,.2);-moz-box-shadow:0 2px 10px rgba(0,0,0,.2);box-shadow:0 2px 10px rgba(0,0,0,.2);display:none;outline:none;overflow:hidden;position:absolute;right:8px;top:62px;-webkit-animation:gb__a .2s;animation:gb__a .2s;border-radius:2px;-moz-user-select:text;-ms-user-select:text;-webkit-user-select:text}.gb_Pd.gb_Da .gb_cb,.gb_Pd.gb_Da .gb_db,.gb_Pd.gb_Da .gb_S,.gb_Da.gb_S{display:block}.gb_Pd.gb_Da.gb_Wd .gb_cb,.gb_Pd.gb_Da.gb_Wd .gb_db{display:none}.gb_Xd{position:absolute;right:8px;top:62px;z-index:-1}.gb_0a .gb_cb,.gb_0a .gb_db,.gb_0a .gb_S{margin-top:-10px}.gb_Pd:first-child,#gbsfw:first-child+.gb_Pd{padding-left:4px}.gb_Ia.gb_Zd .gb_Pd:first-child{padding-left:0}.gb_0d{position:relative}.gb_Rd .gb_Sd{display:inline-block}.gb_Rd .gb_id{-webkit-border-radius:100px;-moz-border-radius:100px;border-radius:100px;background:#0b57d0;color:#fff;white-space:nowrap;width:auto}.gb_Ia .gb_Rd .gb_Md.gb_id,.gb_Ia.gb_Ja .gb_Rd .gb_Md.gb_id{padding:5px 11px}.gb_Rd .gb_Td{-webkit-box-align:center;-webkit-align-items:center;-moz-box-align:center;-ms-flex-align:center;-webkit-align-items:center;align-items:center;display:-webkit-inline-box;display:-webkit-inline-flex;display:-moz-inline-box;display:-ms-inline-flexbox;display:-webkit-inline-box;display:-webkit-inline-flex;display:-ms-inline-flexbox;display:inline-flex}.gb_Rd .gb_Ud{fill:#0b57d0;margin-left:8px}.gb_Rd .gb_Ud circle{fill:#d3e3fd}.gb_2c .gb_0d,.gb_f .gb_0d{float:right}.gb_d{padding:8px;cursor:pointer}.gb_Ia .gb_1d:not(.gb_ia):focus img{background-color:rgba(0,0,0,.2);outline:none;-webkit-border-radius:50%;-moz-border-radius:50%;border-radius:50%}.gb_2d button svg,.gb_d{-webkit-border-radius:50%;-moz-border-radius:50%;border-radius:50%}.gb_2d button:focus:not(:focus-visible) svg,.gb_2d button:hover svg,.gb_2d button:active svg,.gb_d:focus:not(:focus-visible),.gb_d:hover,.gb_d:active,.gb_d[aria-expanded=true]{outline:none}.gb_Lc .gb_2d.gb_3d button:focus-visible svg,.gb_2d button:focus-visible svg,.gb_d:focus-visible{outline:1px solid #202124}.gb_Lc .gb_2d button:focus-visible svg,.gb_Lc .gb_d:focus-visible{outline:1px solid #f1f3f4}@media (forced-colors:active){.gb_Lc .gb_2d.gb_3d button:focus-visible svg,.gb_2d button:focus-visible svg,.gb_Lc .gb_2d button:focus-visible svg{outline:1px solid currentcolor}}.gb_Lc .gb_2d.gb_3d button:focus svg,.gb_Lc .gb_2d.gb_3d button:focus:hover svg,.gb_2d button:focus svg,.gb_2d button:focus:hover svg,.gb_d:focus,.gb_d:focus:hover{background-color:rgba(60,64,67,.1)}.gb_Lc .gb_2d.gb_3d button:active svg,.gb_2d button:active svg,.gb_d:active{background-color:rgba(60,64,67,.12)}.gb_Lc .gb_2d.gb_3d button:hover svg,.gb_2d button:hover svg,.gb_d:hover{background-color:rgba(60,64,67,.08)}.gb_Ba .gb_d.gb_3a:hover{background-color:transparent}.gb_d[aria-expanded=true],.gb_d:hover[aria-expanded=true]{background-color:rgba(95,99,104,.24)}.gb_d[aria-expanded=true] .gb_h,.gb_d[aria-expanded=true] .gb_4d{fill:#5f6368;opacity:1}.gb_Lc .gb_2d button:hover svg,.gb_Lc .gb_d:hover{background-color:rgba(232,234,237,.08)}.gb_Lc .gb_2d button:focus svg,.gb_Lc .gb_2d button:focus:hover svg,.gb_Lc .gb_d:focus,.gb_Lc .gb_d:focus:hover{background-color:rgba(232,234,237,.1)}.gb_Lc .gb_2d button:active svg,.gb_Lc .gb_d:active{background-color:rgba(232,234,237,.12)}.gb_Lc .gb_d[aria-expanded=true],.gb_Lc .gb_d:hover[aria-expanded=true]{background-color:rgba(255,255,255,.12)}.gb_Lc .gb_d[aria-expanded=true] .gb_h,.gb_Lc .gb_d[aria-expanded=true] .gb_4d{fill:#fff;opacity:1}.gb_Pd{padding:4px}.gb_Ia.gb_Zd .gb_Pd{padding:4px 2px}.gb_Ia.gb_Zd .gb_b.gb_Pd{padding-left:6px}.gb_S{z-index:991;line-height:normal}.gb_S.gb_5d{left:0;right:auto}@media (max-width:350px){.gb_S.gb_5d{left:0}}.gb_6d .gb_S{top:56px}.gb_Q .gb_d,.gb_R .gb_Q .gb_d{background-position:-64px -29px}.gb_w .gb_Q .gb_d{background-position:-29px -29px;opacity:1}.gb_Q .gb_d,.gb_Q .gb_d:hover,.gb_Q .gb_d:focus{opacity:1}.gb_gd{display:none}@media screen and (max-width:319px){.gb_qd:not(.gb_vd) .gb_Q{display:none;visibility:hidden}}.gb_l{display:none}.gb_ad{font-family:Google Sans,Roboto,Helvetica,Arial,sans-serif;font-size:20px;font-weight:400;letter-spacing:0.25px;line-height:48px;margin-bottom:2px;opacity:1;overflow:hidden;padding-left:16px;position:relative;text-overflow:ellipsis;vertical-align:middle;top:2px;white-space:nowrap;-ms-flex:1 1 auto;-webkit-flex:1 1 auto;-webkit-box-flex:1;-moz-box-flex:1;flex:1 1 auto}.gb_ad.gb_bd{color:#3c4043}.gb_Ia.gb_Ja .gb_ad{margin-bottom:0}.gb_cd.gb_dd .gb_ad{padding-left:4px}.gb_Ia.gb_Ja .gb_ed{position:relative;top:-2px}.gb_Ia{color:black;min-width:160px;position:relative;-webkit-transition:box-shadow 250ms;transition:box-shadow 250ms}.gb_Ia.gb_Tc{min-width:120px}.gb_Ia.gb_od .gb_pd{display:none}.gb_Ia.gb_od .gb_qd{height:56px}header.gb_Ia{display:block}.gb_Ia svg{fill:currentColor}.gb_rd{position:fixed;top:0;width:100%}.gb_sd{-webkit-box-shadow:0 4px 5px 0 rgba(0,0,0,.14),0 1px 10px 0 rgba(0,0,0,.12),0 2px 4px -1px rgba(0,0,0,.2);-moz-box-shadow:0 4px 5px 0 rgba(0,0,0,.14),0 1px 10px 0 rgba(0,0,0,.12),0 2px 4px -1px rgba(0,0,0,.2);box-shadow:0 4px 5px 0 rgba(0,0,0,.14),0 1px 10px 0 rgba(0,0,0,.12),0 2px 4px -1px rgba(0,0,0,.2)}.gb_td{height:64px}.gb_qd{-moz-box-sizing:border-box;-webkit-box-sizing:border-box;box-sizing:border-box;position:relative;width:100%;display:-webkit-box;display:-moz-box;display:-ms-flexbox;display:-webkit-flex;display:flex;-webkit-box-pack:space-between;-ms-flex-pack:justify;-webkit-justify-content:space-between;-moz-box-pack:space-between;justify-content:space-between;min-width:-webkit-min-content;min-width:-moz-min-content;min-width:-ms-min-content;min-width:min-content}.gb_Ia:not(.gb_Ja) .gb_qd{padding:8px}.gb_Ia.gb_ud .gb_qd{-ms-flex:1 0 auto;-webkit-flex:1 0 auto;-webkit-box-flex:1;-moz-box-flex:1;flex:1 0 auto}.gb_Ia .gb_qd.gb_vd.gb_wd{min-width:0}.gb_Ia.gb_Ja .gb_qd{padding:4px;padding-left:8px;min-width:0}.gb_pd{height:48px;vertical-align:middle;white-space:nowrap;-ms-flex-align:center;-moz-box-align:center;-webkit-box-align:center;-webkit-align-items:center;align-items:center;display:-webkit-box;display:-moz-box;display:-ms-flexbox;display:-webkit-flex;display:flex;-moz-user-select:-moz-none;-ms-user-select:none;-webkit-user-select:none}.gb_yd>.gb_pd{display:table-cell;width:100%}.gb_cd{padding-right:30px;-moz-box-sizing:border-box;box-sizing:border-box;-ms-flex:1 0 auto;-webkit-flex:1 0 auto;-webkit-box-flex:1;-moz-box-flex:1;flex:1 0 auto}.gb_Ia.gb_Ja .gb_cd{padding-right:14px}.gb_zd{-ms-flex:1 1 100%;-webkit-flex:1 1 100%;-webkit-box-flex:1;-moz-box-flex:1;flex:1 1 100%}.gb_zd>:only-child{display:inline-block}.gb_Ad.gb_3c{padding-left:4px}.gb_Ad.gb_Bd,.gb_Ia.gb_ud .gb_Ad,.gb_Ia.gb_Ja:not(.gb_f) .gb_Ad{padding-left:0}.gb_Ia.gb_Ja .gb_Ad.gb_Bd{padding-right:0}.gb_Ia.gb_Ja .gb_Ad.gb_Bd .gb_Ba{margin-left:10px}.gb_3c{display:inline}.gb_Ia.gb_Wc .gb_Ad.gb_Cd,.gb_Ia.gb_f .gb_Ad.gb_Cd{padding-left:2px}.gb_ad{display:inline-block}.gb_Ad{-moz-box-sizing:border-box;-webkit-box-sizing:border-box;box-sizing:border-box;height:48px;line-height:normal;padding:0 4px;padding-left:30px;-ms-flex:0 0 auto;-webkit-flex:0 0 auto;-webkit-box-flex:0;-moz-box-flex:0;flex:0 0 auto;-webkit-box-pack:flex-end;-ms-flex-pack:end;-webkit-justify-content:flex-end;-moz-box-pack:flex-end;justify-content:flex-end}.gb_f{height:48px}.gb_Ia.gb_f{min-width:auto}.gb_f .gb_Ad{float:right;padding-left:32px}.gb_f .gb_Ad.gb_Dd{padding-left:0}.gb_Ed{font-size:14px;max-width:200px;overflow:hidden;padding:0 12px;text-overflow:ellipsis;white-space:nowrap;-moz-user-select:text;-ms-user-select:text;-webkit-user-select:text}.gb_Fd{-webkit-transition:background-color .4s;-webkit-transition:background-color .4s;-o-transition:background-color .4s;transition:background-color .4s}.gb_hd{color:black}.gb_Lc{color:white}.gb_Ia a,.gb_Qc a{color:inherit}.gb_H{color:rgba(0,0,0,.87)}.gb_Ia svg,.gb_Qc svg,.gb_cd .gb_ld,.gb_2c .gb_ld{color:#5f6368;opacity:1}.gb_Lc svg,.gb_Qc.gb_Uc svg,.gb_Lc .gb_cd .gb_ld,.gb_Lc .gb_cd .gb_Kc,.gb_Lc .gb_cd .gb_ed,.gb_Qc.gb_Uc .gb_ld{color:rgba(255,255,255,.87)}.gb_Lc .gb_cd .gb_Jc:not(.gb_Ld){opacity:.87}.gb_bd{color:inherit;opacity:1;text-rendering:optimizeLegibility;-webkit-font-smoothing:antialiased;-moz-osx-font-smoothing:grayscale}.gb_Lc .gb_bd,.gb_hd .gb_bd{opacity:1}.gb_Hd{position:relative}.gb_Id{font-family:arial,sans-serif;line-height:normal;padding-right:15px}a.gb_t,span.gb_t{color:rgba(0,0,0,.87);text-decoration:none}.gb_Lc a.gb_t,.gb_Lc span.gb_t{color:white}a.gb_t:focus{outline-offset:2px}a.gb_t:hover{text-decoration:underline}.gb_u{display:inline-block;padding-left:15px}.gb_u .gb_t{display:inline-block;line-height:24px;vertical-align:middle}.gb_Md{font-family:Google Sans,Roboto,Helvetica,Arial,sans-serif;font-weight:500;font-size:14px;letter-spacing:.25px;line-height:16px;margin-left:10px;margin-right:8px;min-width:96px;padding:9px 23px;text-align:center;vertical-align:middle;border-radius:4px;-moz-box-sizing:border-box;box-sizing:border-box}.gb_Ia.gb_f .gb_Md{margin-left:8px}#gb a.gb_ma.gb_Md{cursor:pointer}.gb_ma.gb_Md:hover{background:#1b66c9;-webkit-box-shadow:0 1px 3px 1px rgba(66,64,67,.15),0 1px 2px 0 rgba(60,64,67,.3);-moz-box-shadow:0 1px 3px 1px rgba(66,64,67,.15),0 1px 2px 0 rgba(60,64,67,.3);box-shadow:0 1px 3px 1px rgba(66,64,67,.15),0 1px 2px 0 rgba(60,64,67,.3)}.gb_ma.gb_Md:focus,.gb_ma.gb_Md:hover:focus{background:#1c5fba;-webkit-box-shadow:0 1px 3px 1px rgba(66,64,67,.15),0 1px 2px 0 rgba(60,64,67,.3);-moz-box-shadow:0 1px 3px 1px rgba(66,64,67,.15),0 1px 2px 0 rgba(60,64,67,.3);box-shadow:0 1px 3px 1px rgba(66,64,67,.15),0 1px 2px 0 rgba(60,64,67,.3)}.gb_ma.gb_Md:active{background:#1b63c1;-webkit-box-shadow:0 1px 3px 1px rgba(66,64,67,.15),0 1px 2px 0 rgba(60,64,67,.3);-moz-box-shadow:0 1px 3px 1px rgba(66,64,67,.15),0 1px 2px 0 rgba(60,64,67,.3);box-shadow:0 1px 3px 1px rgba(66,64,67,.15),0 1px 2px 0 rgba(60,64,67,.3)}.gb_Md{background:#1a73e8;border:1px solid transparent}.gb_Ia.gb_Ja .gb_Md{padding:9px 15px;min-width:80px}.gb_Jd{text-align:left}#gb .gb_Lc a.gb_Md:not(.gb_i),#gb.gb_Lc a.gb_Md{background:#fff;border-color:#dadce0;-webkit-box-shadow:none;-moz-box-shadow:none;box-shadow:none;color:#1a73e8}#gb a.gb_ma.gb_i.gb_Md{background:#8ab4f8;border:1px solid transparent;-webkit-box-shadow:none;-moz-box-shadow:none;box-shadow:none;color:#202124}#gb .gb_Lc a.gb_Md:hover:not(.gb_i),#gb.gb_Lc a.gb_Md:hover{background:#f8fbff;border-color:#cce0fc}#gb a.gb_ma.gb_i.gb_Md:hover{background:#93baf9;border-color:transparent;-webkit-box-shadow:0 1px 3px 1px rgba(0,0,0,.15),0 1px 2px rgba(0,0,0,.3);-moz-box-shadow:0 1px 3px 1px rgba(0,0,0,.15),0 1px 2px rgba(0,0,0,.3);box-shadow:0 1px 3px 1px rgba(0,0,0,.15),0 1px 2px rgba(0,0,0,.3)}#gb .gb_Lc a.gb_Md:focus:not(.gb_i),#gb .gb_Lc a.gb_Md:focus:hover:not(.gb_i),#gb.gb_Lc a.gb_Md:focus:not(.gb_i),#gb.gb_Lc a.gb_Md:focus:hover:not(.gb_i){background:#f4f8ff;outline:1px solid #c9ddfc}#gb a.gb_ma.gb_i.gb_Md:focus,#gb a.gb_ma.gb_i.gb_Md:focus:hover{background:#a6c6fa;border-color:transparent;-webkit-box-shadow:none;-moz-box-shadow:none;box-shadow:none}#gb .gb_Lc a.gb_Md:active:not(.gb_i),#gb.gb_Lc a.gb_Md:active{background:#ecf3fe}#gb a.gb_ma.gb_i.gb_Md:active{background:#a1c3f9;-webkit-box-shadow:0 1px 2px rgba(60,64,67,.3),0 2px 6px 2px rgba(60,64,67,.15);-moz-box-shadow:0 1px 2px rgba(60,64,67,.3),0 2px 6px 2px rgba(60,64,67,.15);box-shadow:0 1px 2px rgba(60,64,67,.3),0 2px 6px 2px rgba(60,64,67,.15)}.gb_Nd{display:none}@media screen and (max-width:319px){.gb_qd:not(.gb_vd) .gb_Q{display:none;visibility:hidden}}.gb_Ba{background-color:rgba(255,255,255,.88);border:1px solid #dadce0;-moz-box-sizing:border-box;-webkit-box-sizing:border-box;box-sizing:border-box;cursor:pointer;display:inline-block;max-height:48px;overflow:hidden;outline:none;padding:0;vertical-align:middle;width:134px;-webkit-border-radius:8px;-moz-border-radius:8px;border-radius:8px}.gb_Ba.gb_i{background-color:transparent;border:1px solid #5f6368}.gb_Ca{display:inherit}.gb_Ba.gb_i .gb_Ca{background:#fff;-webkit-border-radius:4px;-moz-border-radius:4px;border-radius:4px;display:inline-block;left:8px;margin-right:5px;position:relative;padding:3px;top:-1px}.gb_Ba:hover{border:1px solid #d2e3fc;background-color:rgba(248,250,255,.88)}.gb_Ba.gb_i:hover{background-color:rgba(241,243,244,.04);border:1px solid #5f6368}.gb_Ba:focus-visible,.gb_Ba:focus{background-color:#fff;outline:1px solid #202124;-webkit-box-shadow:0 1px 2px 0 rgba(60,64,67,.3),0 1px 3px 1px rgba(60,64,67,.15);-moz-box-shadow:0 1px 2px 0 rgba(60,64,67,.3),0 1px 3px 1px rgba(60,64,67,.15);box-shadow:0 1px 2px 0 rgba(60,64,67,.3),0 1px 3px 1px rgba(60,64,67,.15)}.gb_Ba.gb_i:focus-visible,.gb_Ba.gb_i:focus{background-color:rgba(241,243,244,.12);outline:1px solid #f1f3f4;-webkit-box-shadow:0 1px 3px 1px rgba(0,0,0,.15),0 1px 2px 0 rgba(0,0,0,.3);-moz-box-shadow:0 1px 3px 1px rgba(0,0,0,.15),0 1px 2px 0 rgba(0,0,0,.3);box-shadow:0 1px 3px 1px rgba(0,0,0,.15),0 1px 2px 0 rgba(0,0,0,.3)}.gb_Ba.gb_i:active,.gb_Ba.gb_Da.gb_i:focus{background-color:rgba(241,243,244,.1);border:1px solid #5f6368}.gb_Ea{display:inline-block;padding-bottom:2px;padding-left:7px;padding-top:2px;text-align:center;vertical-align:middle;line-height:32px;width:78px}.gb_Ba.gb_i .gb_Ea{line-height:26px;margin-left:0;padding-bottom:0;padding-left:0;padding-top:0;width:72px}.gb_Ea.gb_Fa{background-color:#f1f3f4;-webkit-border-radius:4px;-moz-border-radius:4px;border-radius:4px;margin-left:8px;padding-left:0;line-height:30px}.gb_Ea.gb_Fa .gb_Ha{vertical-align:middle}.gb_Ia:not(.gb_Ja) .gb_Ba{margin-left:10px;margin-right:4px}.gb_Ka{max-height:32px;width:78px}.gb_Ba.gb_i .gb_Ka{max-height:26px;width:72px}.gb_k{-webkit-background-size:32px 32px;-o-background-size:32px 32px;background-size:32px 32px;border:0;-webkit-border-radius:50%;-moz-border-radius:50%;border-radius:50%;display:block;margin:0px;position:relative;height:32px;width:32px;z-index:0}.gb_Ua{background-color:#e8f0fe;border:1px solid rgba(32,33,36,.08);position:relative}.gb_Ua.gb_k{height:30px;width:30px}.gb_Ua.gb_k:hover,.gb_Ua.gb_k:active{-webkit-box-shadow:none;-moz-box-shadow:none;box-shadow:none}.gb_Va{background:#fff;border:none;-webkit-border-radius:50%;-moz-border-radius:50%;border-radius:50%;bottom:2px;-webkit-box-shadow:0px 1px 2px 0px rgba(60,64,67,.30),0px 1px 3px 1px rgba(60,64,67,.15);-moz-box-shadow:0px 1px 2px 0px rgba(60,64,67,.30),0px 1px 3px 1px rgba(60,64,67,.15);box-shadow:0px 1px 2px 0px rgba(60,64,67,.30),0px 1px 3px 1px rgba(60,64,67,.15);height:14px;margin:2px;position:absolute;right:0;width:14px}.gb_Wa{color:#1f71e7;font:400 22px/32px Google Sans,Roboto,Helvetica,Arial,sans-serif;text-align:center;text-transform:uppercase}@media (-webkit-min-device-pixel-ratio:1.25),(min-resolution:1.25dppx),(min-device-pixel-ratio:1.25){.gb_k::before,.gb_Xa::before{display:inline-block;-webkit-transform:scale(0.5);-webkit-transform:scale(0.5);-ms-transform:scale(0.5);-o-transform:scale(0.5);transform:scale(0.5);-webkit-transform-origin:left 0;-webkit-transform-origin:left 0;-ms-transform-origin:left 0;-o-transform-origin:left 0;transform-origin:left 0}.gb_y .gb_Xa::before{-webkit-transform:scale(scale(0.416666667));-webkit-transform:scale(scale(0.416666667));-ms-transform:scale(scale(0.416666667));-o-transform:scale(scale(0.416666667));transform:scale(scale(0.416666667))}}.gb_k:hover,.gb_k:focus{-webkit-box-shadow:0 1px 0 rgba(0,0,0,.15);-moz-box-shadow:0 1px 0 rgba(0,0,0,.15);box-shadow:0 1px 0 rgba(0,0,0,.15)}.gb_k:active{-webkit-box-shadow:inset 0 2px 0 rgba(0,0,0,.15);-moz-box-shadow:inset 0 2px 0 rgba(0,0,0,.15);box-shadow:inset 0 2px 0 rgba(0,0,0,.15)}.gb_k:active::after{background:rgba(0,0,0,.1);-webkit-border-radius:50%;-moz-border-radius:50%;border-radius:50%;content:"";display:block;height:100%}.gb_Za{cursor:pointer;line-height:40px;min-width:30px;opacity:.75;overflow:hidden;vertical-align:middle;text-overflow:ellipsis}.gb_d.gb_Za{width:auto}.gb_Za:hover,.gb_Za:focus{opacity:.85}.gb_0a .gb_Za,.gb_0a .gb_1a{line-height:26px}#gb#gb.gb_0a a.gb_Za,.gb_0a .gb_1a{font-size:11px;height:auto}.gb_2a{border-top:4px solid #000;border-left:4px dashed transparent;border-right:4px dashed transparent;display:inline-block;margin-left:6px;opacity:.75;vertical-align:middle}.gb_3a:hover .gb_2a{opacity:.85}.gb_Ba>.gb_b{padding:3px 3px 3px 4px}.gb_4a.gb_Ta{color:#fff}.gb_w .gb_Za,.gb_w .gb_2a{opacity:1}#gb#gb.gb_w.gb_w a.gb_Za,#gb#gb .gb_w.gb_w a.gb_Za{color:#fff}.gb_w.gb_w .gb_2a{border-top-color:#fff;opacity:1}.gb_R .gb_k:hover,.gb_w .gb_k:hover,.gb_R .gb_k:focus,.gb_w .gb_k:focus{-webkit-box-shadow:0 1px 0 rgba(0,0,0,.15),0 1px 2px rgba(0,0,0,.2);-moz-box-shadow:0 1px 0 rgba(0,0,0,.15),0 1px 2px rgba(0,0,0,.2);box-shadow:0 1px 0 rgba(0,0,0,.15),0 1px 2px rgba(0,0,0,.2)}.gb_5a .gb_b,.gb_6a .gb_b{position:absolute;right:1px}.gb_b.gb_v,.gb_7a.gb_v,.gb_3a.gb_v{-webkit-flex:0 1 auto;-webkit-box-flex:0;-moz-box-flex:0;-ms-flex:0 1 auto;flex:0 1 auto}.gb_8a.gb_9a .gb_Za{width:30px!important}.gb_j{height:40px;position:absolute;right:-5px;top:-5px;width:40px}.gb_ab .gb_j,.gb_bb .gb_j{right:0;top:0}.gb_b .gb_d{padding:4px}.gb_n{display:none}sentinel{}</style></head><body dir="ltr" role="application" itemscope itemtype="http://schema.org/CreativeWork/DocumentObject"><div style="display:none"><div id="one-google-bar" class="ndfHFb-c4YZDc-Woal0c-jcJzye-ZMv3u ndfHFb-c4YZDc-n1UuX-Bz112c"><div class="gb_Ia gb_f gb_ab gb_i gb_Lc gb_jd" id="gb" style="background-color:transparent"><div class="gb_Ad gb_8a gb_pd" ng-non-bindable="" data-ogsr-up="" style="padding:0"><div class="gb_0d" style="display:block"><div class="gb_3c"></div><a class="gb_ma gb_id gb_Md gb_i gb_1d" href="https://accounts.google.com/ServiceLogin?service=wise&amp;passive=1209600&amp;osid=1&amp;continue=https://drive.google.com/file/d/1w66h2RUXmT8RCPM2Vb4NOoew8RiEejAR/view?usp%3Dsharing&amp;followup=https://drive.google.com/file/d/1w66h2RUXmT8RCPM2Vb4NOoew8RiEejAR/view?usp%3Dsharing&amp;ec=GAZAGQ" target="_top"><span class="gb_Kd">Sign in</span></a></div></div></div><script nonce="ssyP4u6muHjwi3h6tldGjw">this.gbar_=this.gbar_||{};(function(_){var window=this;
try{
_.xe=function(a,b,c){if(!a.j)if(c instanceof Array){c=_.ob(c);for(var d=c.next();!d.done;d=c.next())_.xe(a,b,d.value)}else{d=(0,_.y)(a.B,a,b);var e=a.s+c;a.s++;b.dataset.eqid=e;a.A[e]=d;b&&b.addEventListener?b.addEventListener(c,d,!1):b&&b.attachEvent?b.attachEvent("on"+c,d):a.o.log(Error("I`"+b))}};
}catch(e){_._DumpException(e)}
try{
_.ye=function(){if(!_.p.addEventListener||!Object.defineProperty)return!1;var a=!1,b=Object.defineProperty({},"passive",{get:function(){a=!0}});try{var c=function(){};_.p.addEventListener("test",c,b);_.p.removeEventListener("test",c,b)}catch(d){}return a}();
}catch(e){_._DumpException(e)}
try{
var ze=document.querySelector(".gb_Q .gb_d"),Ae=document.querySelector("#gb.gb_Tc");ze&&!Ae&&_.xe(_.me,ze,"click");
}catch(e){_._DumpException(e)}
try{
var Mh=function(a){_.M.call(this);this.A=a;this.o=null;this.j={};this.B={};this.i={};this.s=null};_.u(Mh,_.M);_.Nh=function(a){if(a.o)return a.o;for(var b in a.i)if(a.i[b].he()&&a.i[b].rb())return a.i[b];return null};Mh.prototype.v=function(a){this.i[a]&&(_.Nh(this)&&_.Nh(this).tc()==a||this.i[a].qd(!0))};Mh.prototype.Ua=function(a){this.s=a;for(var b in this.i)this.i[b].he()&&this.i[b].Ua(a)};Mh.prototype.Xb=function(a){return a in this.i?this.i[a]:null};var Oh=new Mh(_.ke);_.Ld("dd",Oh);
}catch(e){_._DumpException(e)}
try{
var Aj=document.querySelector(".gb_b .gb_d"),Bj=document.querySelector("#gb.gb_Tc");Aj&&!Bj&&_.xe(_.me,Aj,"click");
}catch(e){_._DumpException(e)}
})(this.gbar_);
// Google Inc.
</script></div></div><meta itemprop="name" content="results_new.csv"><meta itemprop="faviconUrl" content="https://ssl.gstatic.com/images/branding/product/1x/drive_2020q4_32dp.png"><meta itemprop="url" content="https://drive.google.com/file/d/1w66h2RUXmT8RCPM2Vb4NOoew8RiEejAR/view?usp=sharing&amp;usp=embed_googleplus"><meta itemprop="embedURL" content="https://drive.google.com/file/d/1w66h2RUXmT8RCPM2Vb4NOoew8RiEejAR/preview?usp=embed_googleplus"><div ng-non-bindable=""></div><script nonce="ssyP4u6muHjwi3h6tldGjw">this.gbar_=this.gbar_||{};(function(_){var window=this;
try{
_.Be=function(a,b){return 0<=(0,_.Nb)(a,b)};_.Ce=function(a,b){var c=Array.prototype.slice.call(arguments,1);return function(){var d=c.slice();d.push.apply(d,arguments);return a.apply(this,d)}};try{(new self.OffscreenCanvas(0,0)).getContext("2d")}catch(a){};_.De=function(a,b){this.width=a;this.height=b};_.k=_.De.prototype;_.k.aspectRatio=function(){return this.width/this.height};_.k.Gb=function(){return!(this.width*this.height)};_.k.ceil=function(){this.width=Math.ceil(this.width);this.height=Math.ceil(this.height);return this};_.k.floor=function(){this.width=Math.floor(this.width);this.height=Math.floor(this.height);return this};_.k.round=function(){this.width=Math.round(this.width);this.height=Math.round(this.height);return this};_.Ee=function(a,b){return(b||document).getElementsByTagName(String(a))};_.Ge=function(a){return _.Fe(document,a)};_.Fe=function(a,b){b=String(b);"application/xhtml+xml"===a.contentType&&(b=b.toLowerCase());return a.createElement(b)};_.He=function(a){for(var b;b=a.firstChild;)a.removeChild(b)};_.Ie=function(a){return 9==a.nodeType?a:a.ownerDocument||a.document};
}catch(e){_._DumpException(e)}
try{
var Ze;_.Ye=function(a){_.L.call(this,a)};_.u(_.Ye,_.L);Ze=0;_.$e=function(a){return Object.prototype.hasOwnProperty.call(a,_.Db)&&a[_.Db]||(a[_.Db]=++Ze)};_.af=function(a){return _.Nd(_.Jd.i(),a)};
}catch(e){_._DumpException(e)}
try{
_.Fj=function(a,b,c){a.rel=c;-1!=c.toLowerCase().indexOf("stylesheet")?(a.href=_.$c(b),(b=_.Ad(a.ownerDocument&&a.ownerDocument.defaultView))&&a.setAttribute("nonce",b)):a.href=b instanceof _.Yc?_.$c(b):b instanceof _.ad?_.bd(b):_.bd(_.id(b))};
}catch(e){_._DumpException(e)}
try{
var Gj;Gj={};_.Hj=function(a){var b=_.Xc();a=b?b.createScriptURL(a):a;return new _.Yc(a,Gj)};/*

 SPDX-License-Identifier: Apache-2.0
*/
var Ij;try{new URL("s://g"),Ij=!0}catch(a){Ij=!1}_.Jj=Ij;
}catch(e){_._DumpException(e)}
try{
_.Kj=function(a){var b,c,d=null==(c=(b=(a.ownerDocument&&a.ownerDocument.defaultView||window).document).querySelector)?void 0:c.call(b,"script[nonce]");(b=d?d.nonce||d.getAttribute("nonce")||"":"")&&a.setAttribute("nonce",b)};
}catch(e){_._DumpException(e)}
try{
var Lj=function(a,b,c){_.le.log(46,{att:a,max:b,url:c})},Nj=function(a,b,c){_.le.log(47,{att:a,max:b,url:c});a<b?Mj(a+1,b):_.ke.log(Error("ja`"+a+"`"+b),{url:c})},Mj=function(a,b){if(Oj){var c=_.Ge("SCRIPT");c.async=!0;c.type="text/javascript";c.charset="UTF-8";c.src=_.Zc(Oj);_.Kj(c);c.onload=_.Ce(Lj,a,b,c.src);c.onerror=_.Ce(Nj,a,b,c.src);_.le.log(45,{att:a,max:b,url:c.src});_.Ee("HEAD")[0].appendChild(c)}},Pj=function(a){_.L.call(this,a)};_.u(Pj,_.L);var Qj=_.G(_.ge,Pj,17)||new Pj,Rj,Oj=(Rj=_.G(Qj,_.Mc,1))?_.Hj(_.D(Rj,4)||""):null,Sj,Tj=(Sj=_.G(Qj,_.Mc,2))?_.Hj(_.D(Sj,4)||""):null,Uj=function(){Mj(1,2);if(Tj){var a=_.Ge("LINK");a.setAttribute("type","text/css");_.Fj(a,Tj,"stylesheet");var b=_.Ad();b&&a.setAttribute("nonce",b);_.Ee("HEAD")[0].appendChild(a)}};(function(){var a=_.he();if(_.F(a,18))Uj();else{var b=_.Ec(a,19)||0;window.addEventListener("load",function(){window.setTimeout(Uj,b)})}})();
}catch(e){_._DumpException(e)}
})(this.gbar_);
// Google Inc.
</script><script id="base-js" async type="text/javascript" src="https://www.gstatic.com/_/apps-fileview/_/js/k=apps-fileview.v.en.iq-EW2Nedo4.O/am=AAAC/d=1/rs=AO0039tKE1z0YzFxZ0NEvyOJgHonJDJoNA/m=v,wb" nonce="ssyP4u6muHjwi3h6tldGjw"></script></body></html>
